Algorithm duality from resolvent Moreau identities

Duality is classically defined as a relationship between objective functions, one that breaks down beyond convexity. We show that a more fundamental duality persists between the resolvent operators used to solve associated problems. We establish a framework from which we obtain complete characterizations of the duality-like correspondences between proximal fixed-point iterations and their alternating minimization scheme counterparts. Namely, we show the known primal-dual relationships between forward--backward splitting and Tseng's alternating minimization algorithm, and between the Douglas-Rachford method and alternating direction method of multipliers, to hold generically and irrespective of problem assumptions. The approach considered herein avoids the machinery of convex analysis entirely, providing a definitive formulation of algorithmic dualities in maximal generality while greatly simplifying their proofs. In particular, assumptions such as monotonicity, weak monotonicity, Lipschitz continuity, and injectivity of linear operators are all shown to be unnecessary. In addition, we utilize our framework to reveal and analyze a novel primal-dual relationship between backward-backward splitting and a special instance of the alternating minimization algorithm. This illustrates how our duality framework provides a principled basis for primal-dual algorithm design and analysis in nonmonotone settings. Finally, our experiments show that our backward--backward splitting--based approach reliably outperforms the FISTA and SR3 algorithms for the LASSO problem.

==> l0FISTA_cons_dist.csv <==
x,y
0.00000001,0.08004266342742668
0.002849700045771897,0.03606925816432883
0.005240099970251322,0.025635209405889092
0.007183199981227517,0.019794279765051378
0.008719500037841499,0.016152008607347192
0.01006020000204444,0.013270640586023464
0.011895500007085502,0.011290277201470002
0.013305100030265749,0.009745236315034995
0.014650500030256808,0.008496705011784513
0.01595090003684163,0.0075993630570746675
0.017328400048427284,0.006878097048832678
0.019194600055925548,0.006601092781148063
0.020634899963624775,0.005992906235683446
0.0219619000563398,0.005437670109957487
0.023303600028157234,0.00505976204184832
0.02492190001066774,0.004907905836175606
0.02686450001783669,0.004557824685277798
0.028284800006076694,0.004254545207068818
0.029627199983224273,0.004215727138159272
0.030931200017221272,0.004070120528521144
0.032689500018022954,0.0038033115990382883
0.03404419997241348,0.0033966418414077787
0.035344399977475405,0.0036130307145797462
0.036638100049458444,0.003361708785052702
0.037929699989035726,0.003259423912849356
0.03951140004210174,0.0029293120910063243
0.0409112999914214,0.003028179575081798
0.04223320004530251,0.0029332498297475014
0.04354740004055202,0.003321616698425209
0.04484870005398989,0.0025984094341143116
0.04638139996677637,0.002891672258760181
0.04768239997792989,0.002443693801979555
0.04897919995710254,0.0025550791840572105
0.050265499972738326,0.0023344394112046556
0.05155079998075962,0.002464239401885665
0.05294209998100996,0.0023836784351697234
0.054227499989792705,0.0021695187847907064
0.055505899945273995,0.0022962749307310552
0.056845600018277764,0.0023097638734211616
0.058137299958616495,0.0022032913515844703
0.05977960000745952,0.002174227657541897
0.06173359998501837,0.0019522639597377564
0.06357360002584755,0.0019167090502229906
0.06531770003493875,0.0018844700457209685
0.06670179998036474,0.0020844705214391533
0.06801319995429367,0.001820081731281802
0.06931619998067617,0.0023103550620221795
0.07059579994529486,0.0021458412068421436
0.07187510002404451,0.0019097054757259541
0.0731534999795258,0.0016895794889657462
0.07443339994642884,0.0018851800931053131
0.07571540004573762,0.0016333786299576646
0.07734730001538992,0.0016095220078609924
0.07918090000748634,0.001587396852194799
0.08105899998918176,0.0018131907192233895
0.08291190001182258,0.0018222441837446488
0.0847465000115335,0.001511465094494078
0.08645629999227822,0.001491246179984689
0.08798369998112321,0.0014721363468500291
0.08931239997036755,0.0014537328974424987
0.0906037000240758,0.0014359049016730424
0.09189040004275739,0.0016672107992709042
0.09347349999006838,0.0014019624095018702
0.09489069995470345,0.0013847580237689146
0.0968635999597609,0.001368615240205282
0.09853740001562983,0.0013530212353605885
0.0998808000003919,0.001630424604297673
0.10144790005870163,0.0016024737730263494
0.10283510002773255,0.001294092121030152
0.10415420006029308,0.0015459250268234992
0.10545799997635186,0.0012622190719650817
0.1067551999585703,0.0012478661959371621
0.1087600999744609,0.001234534419673273
0.1102926000021398,0.0012216580841334312
0.11225710005965084,0.0012091359793795907
0.11385930003598332,0.0011969199127055917
0.1158531999681145,0.0015091741199018043
0.11770019994582981,0.0011605521180766366
0.11948780005332083,0.0011479509248472203
0.1212284000357613,0.0014424249265445272
0.12351439998019487,0.001425929381879613
0.12540869996882975,0.0014628462772464234
0.12716689996886998,0.0010939241566352332
0.12943269999232143,0.0010783299048450316
0.1314446999458596,0.0010667777354601633
0.13301059999503195,0.0010564280330385978
0.13464109995402396,0.0013428777331302801
0.13705969997681677,0.0010243349976834933
0.1390918999677524,0.0010139129639648364
0.14102440001443028,0.001004420093420295
0.14312130003236234,0.0013354200445697888
0.1452850999776274,0.0013123753660924662
0.14721019996795803,0.0009698521518340516
0.14916210004594177,0.0009602036094632974
0.15142350003588945,0.0013276133501480603
0.15339230000972748,0.0009424389249987485
0.15541550004854798,0.0012930144204402055
0.1581484000198543,0.0012556233699764605
0.16068129998166114,0.0009111059480608364
0.1627841000445187,0.0009033138967166265
0.16549809998832643,0.0008958770938095378
0.16754789999686182,0.001502625537314948
0.16948659997433424,0.0012312016585791315
0.17181860003620386,0.0008677823758470443
0.17424219998065382,0.0008595183458223675
0.17656040005385876,0.0008522805528573819
0.1794075999641791,0.0008453667034467887
0.18148010002914816,0.0008386903406202589
0.18347359995823354,0.0008322111931473213
0.18587329995352775,0.0008259023286443756
0.18808450002688915,0.0008197441353690155
0.19018270005472004,0.0008137217240372633
0.19252469995990396,0.0012067666702344512
0.19468199997209013,0.0008002807335537266
0.19667760003358126,0.0011586050191820577
0.19878129998687655,0.0007915776810401742
0.2010584999807179,0.0007818387304237505
0.20305719994939864,0.0007761230331756523
0.20500079996418208,0.0007706936025513892
0.20737459999509156,0.0007653770218073524
0.20940609998069704,0.0011324768290844397
0.2113522000145167,0.0007496252254141047
0.21354769996833056,0.0007445189601922568
0.2160936000291258,0.0011320176055050893
0.21844419999979436,0.0007362868036317339
0.221330999978818,0.0007305108493655995
0.22420629998669028,0.000725513016822298
0.24915180006064475,0.0007207090300089228
0.25380579999182373,0.0007160286880351134
0.2589451000094414,0.0007114467077093593
0.26273149996995926,0.0007069491871035179
0.26667299994733185,0.001392970671672325
0.2738369000144303,0.0006963843295433188
0.27733479999005795,0.0006893670832250666
0.28183370002079755,0.0006845485087855059
0.2856474999571219,0.0011549483213107042
0.2901924999896437,0.0006685930387108119
0.3026464000577107,0.0006629440754305893
0.3078774999594316,0.0010630742635289964
0.31709090003278106,0.0006465709371871246
0.3225186000345275,0.0010705807428771385
0.3263729000464082,0.0006371362381176688
0.32970720005687326,0.0010705587486951283
0.33484539994969964,0.0006295321487740051
0.3386039000470191,0.0010756784104708288
0.3418158000567928,0.0006143818976849245
0.34546960005536675,0.0006094422043072708
0.3480587999802083,0.0006050937586855948
0.35151439998298883,0.0011049896379393914
0.3538430000189692,0.000594223116064071
0.356049400055781,0.000584013830535477
0.35857070004567504,0.0005797627251698195
0.36116430000402033,0.0005760551227854099
0.36333149997517467,0.0005725003591008598
0.3655690000159666,0.0005690435263447536
0.3678106999723241,0.0005656632176442009
0.3699248000048101,0.0005623472295104835
0.3721722000045702,0.0010269143417786398
0.3745424000080675,0.0005558047668511776
0.37667839997448027,0.0010232231595564908
0.3790848000207916,0.0005480730477091027
0.38138130004517734,0.0005431914148523587
0.3835987000493333,0.000539746240571975
0.3858779000584036,0.0005365524283851229
0.38820000004488975,0.0005334740976150894
0.3904409999959171,0.0005304761171864073
0.39264320000074804,0.0010068836738223931
0.39697060000617057,0.0005259200018189695
0.40131940005812794,0.0005224230721055309
0.4049630999797955,0.0005192963252969644
0.4095147999469191,0.0005163605534670221
0.4137368999654427,0.0005135387115556174
0.41755040001589805,0.0005107934462619619
0.4196333000436425,0.0005081051026846083
0.4222691999748349,0.0005054626803027282
0.4245220000157133,0.0005028596951343359
0.42669840005692095,0.0005002921267677682
0.4293086000252515,0.0004977573402731318
0.43147870001848787,0.0004952534988615804
0.4335545999929309,0.0004927792363560777
0.43606640002690256,0.0004903334716285577
0.4383926000446081,0.0004879153021127144
0.44037540000863373,0.00048552394189694083
0.44288790004793555,0.0010027370556843125
0.44500569999217987,0.0004806749658035336
0.4471172000048682,0.0004779488595420302
0.44957020005676895,0.00047545894135623764
0.4518769000424072,0.0004730697374199928
0.454091600026004,0.0004707371912856724
0.4565129999537021,0.0004684454976713337
0.45861420000437647,0.00046618798193383146
0.46064750000368804,0.0009889331822544893
0.4630566999549046,0.0004656660968699545
0.46520330000203103,0.0004582482189858648
0.46750180004164577,0.00045566393642487084
0.47015009995084256,0.0004534588871961857
0.4724635999882594,0.0004513179306193206
0.4748237000312656,0.0004492123637507952
0.4784316000295803,0.0009624131731416995
0.4817068000556901,0.00044639566955313183
0.4850760999834165,0.0004438201030536441
0.4956651000538841,0.00043541152346863554
0.506465999991633,0.00042765917096501243
0.5166052000131458,0.00042025982629063333
0.5275035999948159,0.00041315370522745947
0.5365589000284672,0.00040630613908913506
0.5461766000371426,0.0003996928291627281
0.5546730000060052,0.00039329508328243194
0.5611806999659166,0.00038569449107809075
0.5678549000294879,0.00037652435118140653
0.5735518999863416,0.0009218972209338853
0.5789983000140637,0.0003635728799573685
0.584535300033167,0.00041018161931418644
0.5897737999912351,0.00034893347391119225
0.5949588000075892,0.00034395695919103457
0.6007330999709666,0.0003367420454622294
0.6060085999779403,0.0003311887944038572
0.611290100030601,0.00032604356951561726
0.6165347000351176,0.0009135453397172253
0.6216763999545947,0.0003094970633961881
0.6279946999857202,0.00030155016639184977
0.634401399991475,0.0002962570902178299
0.6399958999827504,0.0002917659027287275
0.6458551000105217,0.0002878598963025921
0.6524941000388935,0.0002826982625211892
0.6580710000125691,0.0008994647056349061
0.6633160000201315,0.0002721457118074825
0.6685540999751538,0.00026753837529778027
0.6740141999907792,0.00026344010049071957
0.6791567000327632,0.00026328993489230305
0.6843022999819368,0.0008789890507448034
0.6896452000364661,0.0002492184480851743
0.6948514999821782,0.00024481304297484084
0.6999732999829575,0.00024104999508284527
0.7054786999942735,0.00023753730728741528
0.7106869999552146,0.0008849292691721682
0.7159443000564352,0.00023081874339573281
0.7213615999789909,0.00022466928724145023
0.7265265999594703,0.00021934236674038288
0.7317074999446049,0.00021625991396668503
0.7373970999615267,0.00021333070572136984
0.7431126000592485,0.00021050336119214592
0.7482893000124022,0.00020776105746802854
0.7537412999663502,0.0002050949763209537
0.7589606000110507,0.00020368563730002972
0.7641238999785855,0.0001980744505182218
0.76957460003905,0.00019443496622941947
0.7747496999800205,0.00019134841606237174
0.7798867999808863,0.00018856899211181915
0.7851931999903172,0.00018598637054035645
0.7903572999639437,0.00018354296849514872
0.7955016000196338,0.00018120641667580237
0.8008793999906629,0.0001789572462177283
0.806038000038825,0.00017616312299726484
0.8111889000283554,0.00017219551923738574
0.8164965000469238,0.000173134880618938
0.8216633000411093,0.00016788994326814432
0.827479699975811,0.00016552792500560852
0.832934399950318,0.0001634829369472669
0.8381617000559345,0.00016153683454066562
0.8433101000264287,0.00015965294900844077
0.8494366999948397,0.00015782126431469282
0.8548286999575794,0.00015867032544420327
0.8601199999684468,0.00015442157012887585
0.8653616999508813,0.00015265215516367328
0.870573400054127,0.00015095260878112416
0.8759659000206739,0.00014930372108015754
0.8811667000409216,0.00014769750040552183
0.8862951999763027,0.0001628583107125345
0.8917054999619722,0.00014280638573480037
0.8968595999758691,0.00013993482352877589
0.90202469995711,0.00014823657580136863
0.9074766000267118,0.00013669337475938597
0.9126902000280097,0.00012956088297851032
0.917851599981077,0.00012749859832300876
0.923184199957177,0.00012574857840242298
0.928504699957557,0.00012411660164488838
0.9337541999993846,0.0001421185520838226
0.9395821000216529,0.00011822471021829074
0.9449131999863312,0.00012605304041941266
0.950308799976483,0.00011378281775608446
0.9569828000385314,0.00011115391466231003
0.963181099970825,0.0008492243835608603
0.9686116999946535,0.0008516495635147115
0.974105800036341,0.0001103821701550384
0.9794730000430718,0.00010622000364513522
0.9847058999584988,0.00011385341321779391
0.9903690000064671,0.00010241091398346216
0.995565399993211,0.00010055033758730084
1.0008622000459582,9.903285303226857e-05
1.0061197000322863,9.763200637563464e-05
1.0112774999579415,9.630705000798792e-05
1.0163886999944225,9.503996633441e-05
1.0241692999843508,9.613639904167293e-05
1.0327321999939159,9.354524565610684e-05
1.0381996999494731,9.198681893031712e-05
1.0443862000247464,9.068696735562896e-05
1.049853799981065,8.950073053242692e-05
1.0551037000259385,8.837827654822559e-05
1.0603610000107437,8.729955796595658e-05
1.066439599962905,8.625545153765977e-05
1.0719845000421628,8.524114122359378e-05
1.0771342000225559,8.425365920256005e-05
1.083578799967654,8.329092078851943e-05
1.088738500024192,8.235131813682351e-05
1.0940302000381052,8.143353335216317e-05
1.0992164999479428,8.05364432967896e-05
1.104426300036721,7.965906583597409e-05
1.1097726000007242,7.880052656803926e-05
1.1150808000238612,7.796003666274552e-05
1.1202214000513777,7.713687725459472e-05
1.1255119000561535,7.633038798362675e-05
1.1307644000044093,7.553995830583949e-05
1.1360213999869302,7.476502073018003e-05
1.1413415999850258,7.400504543842923e-05
1.146578700048849,7.932633217418859e-05
1.1517850999953225,7.29480646370223e-05
1.1572987999534234,7.20394429814842e-05
1.1625037000048906,7.12369202112159e-05
1.1677286999765784,7.048653394089284e-05
1.1733106999890879,6.97699655142043e-05
1.1791558000259101,6.907795803669581e-05
1.1843016999773681,6.840538566990966e-05
1.1896230999846011,6.774918857810303e-05
1.1948087000055239,6.71074106841536e-05
1.2000113000394776,6.647872136746455e-05
1.205295899999328,6.58621633602008e-05
1.2104563999455422,6.525701262907478e-05
1.2156111999647692,6.466269681149807e-05
1.2221118999877945,6.407874582566753e-05
1.2285642999922857,6.350476093824103e-05
1.2337524000322446,6.29403948136903e-05
1.2390323999570683,6.238533830135731e-05
1.2442149999551475,6.18393114664097e-05
1.249349500052631,6.130205735677194e-05
1.2547611000481993,7.284925930938441e-05
1.2601512999972329,6.302948824721525e-05
1.26557040004991,6.084572796100405e-05
1.2726025000447407,5.966789005530292e-05
1.2778019000543281,5.885583602390306e-05
1.2837295000208542,5.82043497571744e-05
1.2895185999805108,5.7631078510883915e-05
1.294684899970889,5.710033889771868e-05
1.299966200022027,5.659567938517398e-05
1.3051030000206083,5.610900108397976e-05
1.310263599967584,5.563601805128255e-05
1.3156352000078186,5.517428043312518e-05
1.3208638000069186,5.4722275892626625e-05
1.3260477000148967,5.427900153422864e-05
1.3337194999912754,5.384374907530987e-05
1.3397944000316784,5.341599085282387e-05
1.345225700060837,5.2995315827686896e-05
1.3504116999683902,5.258139168683441e-05
1.3555811999831349,5.217394130290185e-05
1.360838899970986,5.177272750194163e-05
1.3660423000110313,5.1377542863454425e-05
1.3711657000239938,5.0988202691398524e-05
1.37661549996119,5.060454005045797e-05
1.3818563000531867,5.022640218509943e-05
1.3869954999536276,4.985364788596043e-05
1.3925862000323832,4.948614551824048e-05
1.3982977999839932,4.912377152080333e-05
1.4034115000395104,4.876640924535064e-05
1.4087558999890462,4.841394804483005e-05
1.4140401999466121,4.806628254708133e-05
1.4191850000061095,4.772331206808357e-05
1.424390000058338,4.7384940131652444e-05
1.4295261000515893,4.705107407137346e-05
1.4346470000455156,4.672162469679618e-05
1.4401446999982,4.639650601050012e-05
1.4453603000147268,4.607563496575351e-05
1.4505130000179633,4.575893125704209e-05
1.4558380000526085,4.544631713730292e-05
1.4610986999468878,4.5137717257340346e-05
1.46624660002999,4.483305852344756e-05
1.4718546000076458,4.453226997052134e-05
1.477037400007248,4.423528264805944e-05
1.4822781999828294,4.394202951730764e-05
1.4882475000340492,4.3652445357798344e-05
1.493532199994661,4.3366466682157136e-05
1.4987030000193045,4.3084031657951166e-05
1.5048764999955893,4.280508003580352e-05
1.5104089999804273,4.2529553082902426e-05
1.5156345999566838,4.225739352141826e-05
1.5209378000581637,4.198854547110417e-05
1.5260795999784023,4.1722954395811945e-05
1.531516500050202,5.019292135178634e-05
1.5369358999887481,4.2155927273470795e-05
1.5420733999926597,4.157286046180592e-05
1.5472614000318572,4.1197005836919515e-05
1.5525153999915347,4.087279379631936e-05
1.5576336999656633,4.057400993219572e-05
1.5629004000220448,4.029112013624692e-05
1.5681015000445768,4.00194111291241e-05
1.5732656000182033,3.975617904857086e-05
1.5785438000457361,3.94997414106596e-05
1.58375160000287,5.1289919737098496e-05
1.5889695000369102,4.006686379878508e-05
1.5943564999615774,3.911240104871963e-05
1.5995242999633774,3.8536663481464185e-05
1.6046530000166968,3.809174837426221e-05
1.610086499946192,3.771504503874314e-05
1.6161042000167072,3.737981131669638e-05
1.6213264999678358,3.707229504061908e-05
1.6266052999999374,4.511407120954206e-05
1.6319675999693573,3.739482486273028e-05
1.637123900000006,3.611383899020305e-05
1.6425125000532717,3.559319013553253e-05
1.6476856999797747,3.523778552614645e-05
1.6528170000528917,3.4936572489647816e-05
1.6581586999818683,3.466154239491261e-05
1.663328199996613,3.440340622269449e-05
1.6684585999464616,0.0008462190695571571
1.6736625999910757,3.7869494430987186e-05
1.6788967000320554,3.404096659119789e-05
1.68406550004147,3.3509338327888926e-05
1.689477700041607,3.319098053086868e-05
1.6946168000577018,3.2921719016866444e-05
1.6998032999690622,3.267975897093976e-05
1.7051213999511674,3.245590122344547e-05
1.7103914000326768,3.224481229014956e-05
1.7155515999766067,3.204319412253538e-05
1.721263900049962,3.184894268307403e-05
1.7270045999903232,3.16606784412362e-05
1.7321686999639496,3.147747033717874e-05
1.7374450999777764,3.129866977210976e-05
1.7426493000239134,3.112380930486483e-05
1.7477795999730006,3.095254004532689e-05
1.7532100999960676,3.078459245476592e-05
1.7584053999744356,3.06197514465462e-05
1.7635726999724284,3.0457840313465746e-05
1.7689898000098765,3.029871016374813e-05
1.7741543999873102,3.645590125082065e-05
1.7793324999511242,3.1036948749977024e-05
1.7855458999983966,3.0166926253437986e-05
1.7907520000590011,2.975537214160961e-05
1.7959097999846563,2.9499425230263012e-05
1.8012764999875799,2.9300812635472427e-05
1.806417900021188,2.9125674967517364e-05
1.8115753999445587,2.8961973343549632e-05
1.8169530000304803,2.880516137254612e-05
1.8221014000009745,2.8653330615055147e-05
1.8272729000309482,2.850554724757424e-05
1.8333784999558702,2.8361268938193745e-05
1.838779899990186,2.822013151346493e-05
1.8442021999508142,2.8081864993664587e-05
1.8496587000554428,2.7946256704012955e-05
1.8548011999810115,2.781313270048211e-05
1.8599743000231683,2.768234707647826e-05
1.8651614000555128,2.7553775120205826e-05
1.8703036999795586,2.7427308611697693e-05
1.875617100042291,7.06602010185027e-05
1.8808035999536514,2.8152304285422425e-05
1.886024700012058,2.736840513423356e-05
1.8911955000367016,2.712384239460936e-05
1.8963269999949262,2.695580861273364e-05
1.9015461000381038,2.681059141215651e-05
1.9069953999714926,2.667533084433155e-05
1.9123527000192553,2.654621052639853e-05
1.9175375000340864,2.6421695626688938e-05
1.9228596000466496,2.6300956567758162e-05
1.9281321000307798,2.6183449951504034e-05
1.933615899994038,2.6068781773588914e-05
1.9393439999548718,2.5956650461851025e-05
1.9451927000191063,2.5846817534025723e-05
1.9503581000026315,2.5739090082644346e-05
1.9566905000247061,2.5633309307094043e-05
1.9620773999486119,2.5529342556084182e-05
1.9675759000238031,2.5427077591476368e-05
1.97331699996721,2.532641834263056e-05
1.9786001000320539,2.5227281702358944e-05
1.9837937999982387,2.5129595071964784e-05
1.9893025000346825,2.5033294456658904e-05
1.9945083999773487,2.4938322971829786e-05
1.9996802000096068,2.4844629660226853e-05
2.00495289999526,2.475216854688394e-05
2.010082000051625,2.466089787776188e-05
2.015217400039546,2.4570779501504987e-05
2.02051709999796,2.4481778363696052e-05
2.025804999982938,2.439386209009859e-05
2.030948600033298,2.4307000640965663e-05
2.036403200007044,2.4221166022351263e-05
2.0415811999700963,2.413633204351058e-05
2.046736399992369,2.405247411184605e-05
2.0526851000031456,2.396956905854553e-05
2.0580900999484584,2.388759498949196e-05
2.063298900029622,2.3806531157132863e-05
2.0686173000140116,2.3726357849780705e-05
2.073764899978414,2.3647056295528107e-05
2.0789648999925703,2.3568608578400685e-05
2.0861133000580594,0.0008429684864305325
2.0917401999467984,2.6336944695741772e-05
2.0969793000258505,2.43322550323225e-05
2.1020979000022635,2.394000303065499e-05
2.107266000006348,2.366865089259166e-05
2.112648000009358,2.3457798891413617e-05
2.117792599950917,2.3283762776196034e-05
2.122898899950087,2.31342942321356e-05
2.128176199970767,2.300222281264348e-05
2.1333253999473527,2.288300236721679e-05
2.1384470999473706,2.2773587788399313e-05
2.1436224000062793,2.267185455973693e-05
2.1487812000559643,2.2576272377198892e-05
2.153929300024174,2.2485709985402e-05
2.1598214999539778,2.2399312801666568e-05
2.1656651999801397,2.231642320200823e-05
2.17084649996832,2.2236526944366212e-05
2.176115300040692,2.2159216198912576e-05
2.1812371000414714,2.2084163455894037e-05
2.1863593000452965,2.2011102743524056e-05
2.1916428999975324,2.1939815868907035e-05
2.1968800999457017,2.1870122178667203e-05
2.202011700021103,2.1801870829844548e-05
2.207306000054814,2.1734934879797124e-05
2.2124320999719203,2.166920671415907e-05
2.2175654999446124,2.1604594472275343e-05
2.2241146999876946,2.1541019225671083e-05
2.2304122999776155,2.147841273168126e-05
2.235699199954979,2.1416715630905808e-05
2.240899399970658,2.135587599056117e-05
2.246070699999109,2.1295848119708176e-05
2.251273600035347,2.1236591599922772e-05
2.2564662999939173,2.1178070487858832e-05
2.261667800019495,2.112025265597643e-05
2.266956500010565,2.106310924487479e-05
2.272905500023626,2.1006614206285216e-05
2.2781301999930292,2.095074392018247e-05
2.283424200024456,2.089547687264683e-05
2.2886585999513045,2.0840793383787623e-05
2.2938507000217214,2.078667537713807e-05
2.2990128999808803,2.0733106183416704e-05
2.304147299961187,2.0680070373023732e-05
2.3092899000039324,2.062755361249307e-05
2.3145650000078604,2.057554254112702e-05
2.319741499959491,2.0524024664546622e-05
2.3248515999875963,2.047298826262057e-05
2.3303289000177756,2.0422422309523162e-05
2.335677700000815,2.037231640409804e-05
2.3408401999622583,2.0322660709037435e-05
2.346614700043574,2.027344589760183e-05
2.352983199991286,2.0224663106778158e-05
2.3582616000203416,2.0176303895969253e-05
2.363546199980192,2.0128360210558702e-05
2.3686928000533953,2.0080824349499745e-05
2.3738650999730453,2.0033688936570247e-05
2.379814299987629,1.9986946894776795e-05
2.385396199999377,1.9940591423402723e-05
2.3905620999867097,5.802259292161644e-05
2.395814700052142,2.4666063784436233e-05
2.4009593999944627,2.0957061024339214e-05
2.4060869000386447,2.0268210039204463e-05
2.411774600041099,2.0035796097370904e-05
2.4169923999579623,1.990822025182553e-05
2.422144899959676,1.9814087210767268e-05
2.427962700021453,1.9734764411141557e-05
2.433117000036873,1.966400878559371e-05
2.438304799958132,1.9599061986065447e-05
2.443613199982792,1.9538395998967533e-05
2.4487372000003234,1.9481036781814806e-05
2.453849700046703,1.9426312489494377e-05
2.4591447999700904,1.937373767094199e-05
2.464272700017318,1.9322950704528213e-05
2.4693853999488056,1.9273676187136472e-05
2.4750392000423744,1.9225700690633675e-05
2.4801956999581307,1.917885637446987e-05
2.485397099982947,1.9133009528258748e-05
2.49385169998277,1.9088052359602047e-05
2.5017330000409856,1.904389699616254e-05
2.5078613000223413,1.9000471039649978e-05
2.5134761000517756,1.8957714230080123e-05
2.51887050003279,1.8915575917019147e-05
2.524146300042048,1.8874013124811726e-05
2.529434100026265,1.883298905973184e-05
2.5348231999669224,1.879247194875239e-05
2.5400714999996126,1.8752434129333196e-05
2.5453262999653816,1.8712851330575083e-05
2.550621600006707,1.8673702101303083e-05
2.555810600053519,1.8634967351821918e-05
2.560943500022404,1.8596629984096756e-05
2.5663305999478325,1.855867459131387e-05
2.571557000046596,1.8521087212046437e-05
2.57679590000771,1.8483855127919676e-05
2.5822195999789983,1.8446966695920313e-05
2.5874896000605077,1.8410411208626118e-05
2.592645699973218,1.837417877697316e-05
2.598252300056629,1.8338260231399986e-05
2.604260800057091,1.8302647038027888e-05
2.6094627999700606,1.8267331227201743e-05
2.614928500028327,1.8232305332297285e-05
2.6201676999917254,1.81975623370232e-05
2.625332099967636,1.816309562989505e-05
2.630735900020227,1.8128898964613104e-05
2.6359052000334486,1.8094966425648234e-05
2.6411043000407517,1.806129239795867e-05
2.646554799983278,1.8027871540489387e-05
2.6517076999880373,1.7994698762752797e-05
2.6568666000384837,1.796176920407689e-05
2.662151199998334,1.7929078215220474e-05
2.667520600021817,1.789662134196635e-05
2.6726621000561863,1.786439431045664e-05
2.6781094999751076,1.7832393014086063e-05
2.683289499953389,1.7800613501642292e-05
2.688516900059767,1.7769051966721523e-05
2.693808799958788,1.7737704738055883e-05
2.6989841000176966,1.7706568270847425e-05
2.704093600041233,1.7675639138821145e-05
2.7098986000055447,1.7644914027040476e-05
2.715530600049533,1.761438972531603e-05
2.7206677000503987,1.7584063122228503e-05
2.7260157000273466,1.7553931199588612e-05
2.7311703000450507,1.7523991027376327e-05
2.7363158999942243,1.749423975913026e-05
2.741510499967262,1.7464674627615857e-05
2.7466284000547603,1.7435292940872922e-05
2.751833999995142,1.7406092078565268e-05
2.7571324000600725,1.7377069488577327e-05
2.7622766999993473,1.7348222683853176e-05
2.76741910004057,1.7319549239443922e-05
2.7728654999518767,1.7291046789824908e-05
2.77800379996188,1.726271302630306e-05
2.783127999980934,1.723454569464366e-05
2.7888698000460863,1.720654259284608e-05
2.7940233000554144,1.717870156905673e-05
2.7991495999740437,1.7151020519591914e-05
2.804554000031203,1.712349738711734e-05
2.809700999991037,1.70961301588943e-05
2.8148487999569625,1.7068916865162978e-05
2.820923399995081,1.7041855577579546e-05
2.826270699966699,1.701494440778308e-05
2.8315846000332385,1.698818150600816e-05
2.8368861000053585,1.696156505977986e-05
2.8420451000565663,1.6935093292688065e-05
2.8473809000570327,1.690876446319744e-05
2.852583199972287,1.6882576863562268e-05
2.8577691999962553,1.6856528818751483e-05
2.8629351999843493,1.6830618685423296e-05
2.868077000021003,1.6804844851019483e-05
2.87329639995005,1.677920573281158e-05
2.8785511000314727,1.675369977701746e-05
2.883705100044608,1.6728325458010835e-05
2.8889058999484405,1.670308127748693e-05
2.8941369999665767,1.6677965763731095e-05
2.899449000018649,1.665297747086879e-05
2.9046726999804378,1.662811497816154e-05
2.91001650004182,1.660337688937037e-05
2.9152348999632522,1.6578761832073943e-05
2.9203901999862865,1.6554268457085593e-05
2.925752399954945,1.6529895437830062e-05
2.9317852000240237,1.6505641469789476e-05
2.9369647999992594,1.6481505269957066e-05
2.942239800002426,1.6457485576313067e-05
2.9474692000076175,1.6433581147287513e-05
2.9526068000122905,1.64097907613158e-05
2.95859890000429,1.6386113216314482e-05
2.964535600040108,1.636254732927758e-05
2.970026500057429,1.6339091935795142e-05
2.975402200012468,1.6315745889642723e-05
2.980614300002344,1.6292508062378988e-05
2.9860668999608606,1.6269377342933802e-05
2.9912967999698594,1.6246352637242794e-05
2.9964346999768168,1.6223432867845172e-05
3.0017499000532553,1.620061697356001e-05
3.0069401999935508,1.6177903909103208e-05
3.0121003000531346,1.6155292644779873e-05
3.0174660000484437,1.6132782166135002e-05
3.0225982000119984,1.611037147365115e-05
3.0277735999552533,1.6088059582417094e-05
3.0342673000413924,1.606584552187031e-05
3.042497199960053,1.6043728335456188e-05
3.0492173000238836,1.6021707080382416e-05
3.0553808000404388,1.5999780827342783e-05
3.060755099984817,1.597794866022025e-05
3.0659482999471948,1.595620967587518e-05
3.0710842000553384,1.5934562983841173e-05
3.0766462000319734,1.5913007706138602e-05
3.082938399980776,1.589154297697519e-05
3.0881148000480607,1.5870167942584717e-05
3.093617800041102,1.5848881760909376e-05
3.0987822000170127,1.5827683601476183e-05
3.103872900013812,1.580657264512621e-05
3.1093077999539673,1.578554808381062e-05
3.114477299968712,1.576460912040486e-05
3.1196129999589175,1.574375496849429e-05
3.125010999967344,1.5722984852204122e-05
3.1301750000566244,1.5702298005970842e-05
3.135321500012651,1.5681693674411377e-05
3.1410913000581786,1.5661171112091813e-05
3.146864000009373,1.56407295833849e-05
3.152033800026402,1.5620368362292085e-05
3.1574441000120714,1.560008673228075e-05
3.1626494999509305,1.5579883986095716e-05
3.167811100021936,1.5559759425640796e-05
3.17322240001522,1.5539712361796502e-05
3.178395100054331,1.5519742114264292e-05
3.1835462000453845,1.5499848011440544e-05
3.1887520999880508,1.5480029390258965e-05
3.193872299976647,1.5460285596035022e-05
3.1990963000571355,1.5440615982359017e-05
3.2043597999727353,1.542101991092339e-05
3.2095180000178516,1.540149675143062e-05
3.2146547000156716,1.5382045881421247e-05
3.221406999975443,1.5362666686174907e-05
3.2274091000435874,1.5343358558593144e-05
3.2326840000459924,1.532412089903689e-05
3.2378634000197053,1.530495311524824e-05
3.2430203000549227,1.5285854622219862e-05
3.2483656000113115,1.526682484207543e-05
3.254375300020911,1.5247863203960893e-05
3.259550099959597,1.5228969143944169e-05
3.2648990000598133,1.5210142104892998e-05
3.270104299997911,1.5191381536370554e-05
3.2752525999676436,1.517268689454949e-05
3.2805151999928057,1.5154057642103541e-05
3.2857301000040025,1.513549324808751e-05
3.290832299971953,1.5116993187868273e-05
3.296097100013867,1.5098556943023137e-05
3.301234200014733,1.5080184001228516e-05
3.306407899945043,1.5061873856192812e-05
3.311616100021638,1.5043626007556593e-05
3.3168085999786854,1.5025439960789601e-05
3.3219875999493524,1.5007315227133212e-05
3.327330100000836,1.4989251323498632e-05
3.3324773999629542,1.4971247772384759e-05
3.337605100008659,1.4953304101789844e-05
3.3431553000118583,1.4935419845149913e-05
3.34842169994954,1.4917594541254617e-05
3.3536558999912813,1.4899827734147136e-05
3.3597567999968305,1.4882118973081442e-05
3.3662976999767125,1.4864467812423272e-05
3.371476100059226,1.4846873811597532e-05
3.376602499978617,1.4829336534997697e-05
3.381729800021276,1.4811855551929655e-05
3.386871200054884,1.4794430436520127e-05
3.3921841999981552,1.4777060767689714e-05
3.397326000034809,1.4759746129052205e-05
3.4024862999795005,1.4742486108844464e-05
3.407896399963647,1.4725280299896321e-05
3.4130437000421807,1.4708128299533944e-05
3.4181761000072584,1.469102970953101e-05
3.423543300013989,1.4673984136055465e-05
3.4286676000338048,1.4656991189589847e-05
3.4338900999864563,1.4640050484897833e-05
3.439258099999279,1.4623161640937765e-05
3.444406899972819,1.4606324280817546e-05
3.4495053000282496,1.4589538031758639e-05
3.454909599968232,1.4572802525013082e-05
3.4600226000184193,1.455611739581122e-05
3.4651242999825627,1.453948228332281e-05
3.471129099954851,1.4522896830600078e-05
3.4765552999451756,1.4506360684514914e-05
3.481703200028278,1.448987349573441e-05
3.4880200000479817,1.4473434918630178e-05
3.493222099961713,1.4457044611275342e-05
3.4984018000541255,1.4440702235350569e-05
3.5035674000391737,1.4424407456146486e-05
3.50869970000349,1.4408159942458693e-05
3.513988499995321,1.4391959366598197e-05
3.5192082000430673,1.4375805404306421e-05
3.524456199957058,1.4359697734736656e-05
3.5296605000039563,1.4343636040387293e-05
3.534853299963288,1.4327620007067561e-05
3.5399587999563664,1.4311649323874826e-05
3.5453032000223175,1.429572368311483e-05
3.5505224999506027,1.4279842780298933e-05
3.5556980000110343,1.4264006314072533e-05
3.560868200031109,1.42482139861816e-05
3.5660090000601485,1.4232465501462313e-05
3.5711671999888495,1.421676056776601e-05
3.57666669995524,1.420109889593713e-05
3.582635600003414,1.4185480199771923e-05
3.58782939997036,1.4169904195983086e-05
3.5930022000102326,1.4154370604159642e-05
3.5982135999947786,1.4138879146745916e-05
3.6034070999594405,1.4123429548997043e-05
3.6086703999899328,1.4108021538913615e-05
3.613843800034374,1.4092654847277117e-05
3.619001599960029,1.4077329207537908e-05
3.624327900004573,1.4062044355849965e-05
3.6295119000133127,1.4046800030976733e-05
3.634653100045398,1.4031595974315949e-05
3.6401470999699086,1.4016431929837357e-05
3.645345199969597,1.4001307644038769e-05
3.650498199975118,1.3986222865942375e-05
3.6558323999634013,1.3971177347050515e-05
3.660962500027381,1.395617084132572e-05
3.6660557000432163,1.3941203105157056e-05
3.6713416000129655,1.3926273897317148e-05
3.6765482999617234,1.3911382978931836e-05
3.681719599990174,1.3896530113506227e-05
3.6873142999829724,1.3881715066822267e-05
3.693168199970387,1.3866937606945013e-05
3.6983962999656796,1.3852197504208559e-05
3.703644199995324,1.383749453117759e-05
3.70876299997326,1.3822828462579953e-05
3.713866399950348,1.3808199075381026e-05
3.72028670005966,1.3793606148659625e-05
3.727240200038068,1.3779049463600773e-05
3.734443800058216,1.3764528803550587e-05
3.741687100031413,1.3750043953861757e-05
3.7490288000553846,1.3735594701995638e-05
3.7562350999796763,1.3721180837402667e-05
3.763494099956006,1.3706802151551582e-05
3.7707771999994293,1.3692458437911873e-05
3.7781907999888062,1.3678149491858786e-05
3.7854062999831513,1.3663875110769143e-05
3.792623099987395,1.3649635093869372e-05
3.7999073000391945,1.3635429242324106e-05
3.807113799965009,1.3621257359151667e-05
3.814556400058791,1.3607119249211482e-05
3.8219157999847084,1.3593014719189816e-05
3.829255499993451,1.3578943577590907e-05
3.836589999962598,1.3564905634696654e-05
3.8439798000035807,1.3550900702548115e-05
3.8512513999594375,1.3536928594959878e-05
3.8586222999729216,1.352298912743008e-05
3.8659214000217617,1.350908211719351e-05
3.8732936000451446,1.3495207383155645e-05
3.8804267999948934,1.3481364745905971e-05
3.8877597999526188,1.346755402768071e-05
3.895189599948935,1.345377505231851e-05
3.9023282000562176,1.3440027645317296e-05
3.9083010000176728,1.3426311633714165e-05
3.9137846999801695,1.3412626846180033e-05
3.9189620000543073,1.339897311292016e-05
3.9244480000343174,1.3385350265656614e-05
3.9297282999614254,1.3371758137681351e-05
3.934881899971515,1.3358196563763032e-05
3.94034129998181,1.3344665380175372e-05
3.9455442000180483,1.3331164424664258e-05
3.9507722000125796,1.3317693536442866e-05
3.9578886999515817,1.3304252556144995e-05
3.963346099946648,1.3290841325860851e-05
3.9687808000016958,1.3277459689061066e-05
3.9740486999507993,1.3264107490637187e-05
3.979350100038573,1.3250784576840311e-05
3.9848182999994606,1.3237490795323101e-05
3.9900820000329986,1.3224225995063411e-05
3.9952381999464706,1.3210990026361268e-05
4.000605599954724,1.3197782740862638e-05
4.0058397999964654,1.3184603991519686e-05
4.01098510005977,1.3171453632576037e-05
4.016455000033602,1.3158331519557818e-05
4.0224727999884635,1.3145237509239073e-05
4.027689600014128,1.3132171459666037e-05
4.0330996999982744,1.3119133230125975e-05
4.038249499979429,1.3106122681114263e-05
4.0433787000365555,1.3093139674341706e-05
4.04872299998533,1.3080184072749937e-05
4.053846199996769,1.306725574044004e-05
4.059011599980295,1.3054354542678679e-05
4.064228100003675,1.3041480345915563e-05
4.069340900052339,1.302863301775028e-05
4.074462500051595,1.3015812426910544e-05
4.080427099950612,1.300301844325808e-05
4.086280100047588,1.299025093775496e-05
4.0914349999511614,1.2977509782482865e-05
4.096697699977085,1.2964794850596388e-05
4.101814900059253,1.2952106016355002e-05
4.10693240002729,1.2939443155052592e-05
4.112155399983749,1.292680614307186e-05
4.117271999944933,1.2914194857837555e-05
4.122439500060864,1.2901609177776955e-05
4.128127299947664,1.2889048982372515e-05
4.133755399961956,1.2876514152132387e-05
4.139020400005393,1.2864004568531945e-05
4.144491999992169,1.2851520114042963e-05
4.149618900031783,1.2839060672164577e-05
4.15476890001446,1.2826626127315492e-05
4.160029900027439,1.281421636491631e-05
4.165173299959861,1.2801831271315637e-05
4.170319100026973,1.278947073380353e-05
4.175669700023718,1.2777134640623803e-05
4.180872799945064,1.2764822880924945e-05
4.1860898999730125,1.2752535344786671e-05
4.191400400013663,1.2740271923190165e-05
4.196559599949978,1.2728032507989131e-05
4.201706400024705,1.2715816991960964e-05
4.207028400036506,1.2703625268725182e-05
4.212249899981543,1.2691457232800874e-05
4.217467600014061,1.267931277954784e-05
4.224337900057435,1.26671918051863e-05
4.230085200048052,1.2655094206783567e-05
4.2357629999751225,1.2643019882214443e-05
4.242047899984755,1.2630968730213247e-05
4.248399400035851,1.261894065032275e-05
4.255406299955212,1.260693554288358e-05
4.262512000044808,1.2594953309039482e-05
4.26961780001875,1.2582993850750743e-05
4.277163599967025,1.2571057070731023e-05
4.283221899997443,1.255914287248777e-05
4.288382300059311,1.2547251160308268e-05
4.29351480002515,1.2535381839207703e-05
4.299096700036898,1.2523534815007664e-05
4.304288899991661,1.2511709994237906e-05
4.309434999944642,1.2499907284166223e-05
4.314708600053564,1.2488126592824756e-05
4.319833799963817,1.2476367828934758e-05
4.3249670000514016,1.2464630901963725e-05
4.330342200002633,1.2452915722077381e-05
4.335520899971016,1.2441222200141984e-05
4.3406781000085175,1.242955024774202e-05
4.346818399964832,1.241789977711953e-05
4.352581999963149,1.2406270701215202e-05
4.357747899950482,1.2394662933670262e-05
4.363102399976924,1.2383076388767116e-05
4.368241099989973,1.2371510981445296e-05
4.373357299948111,1.2359966627333598e-05
4.3798779000062495,1.2348443242695796e-05
4.385410999995656,1.233694074441778e-05
4.390714699984528,1.2325459050068297e-05
4.396312199998647,1.2313998077822535e-05
4.401489899959415,1.230255774647452e-05
4.406671799952164,1.229113797545943e-05
4.411886999965645,1.227973868480294e-05
4.417041799984872,1.226835979515927e-05
4.422293300041929,1.225700122779046e-05
4.427451799972914,1.2245662904520672e-05
4.432620499981567,1.2234344747786488e-05
4.437900600023568,1.2223046680632932e-05
4.4430963000049815,1.2211768626646423e-05
4.448313100030646,1.2200510509993603e-05
4.4537733000470325,1.218927225543388e-05
4.459719700040296,1.2178053788270412e-05
4.4649002000223845,1.2166855034367505e-05
4.470341800013557,1.215567592013598e-05
4.47570359997917,1.2144516372545255e-05
4.48084860004019,1.2133376319114736e-05
4.486956599983387,1.2122255687865281e-05
4.492381599964574,1.2111154407383607e-05
4.497560900053941,1.2100072406775568e-05
4.504459199961275,1.2089009615664763e-05
4.512685199966654,1.2077965964191144e-05
4.519548099953681,1.2066941383008482e-05
4.525285699986853,1.205593580327203e-05
4.530602999962866,1.2044949156648923e-05
4.535964000038803,1.2033981375295769e-05
4.541156199993566,1.202303239186874e-05
4.546410899958573,1.201210213951829e-05
4.551874900003895,1.2001190551863545e-05
4.557072299998254,1.1990297563015495e-05
4.562238699989393,1.1979423107544582e-05
4.568079599994235,1.1968567120516094e-05
4.573635300039314,1.195772953743459e-05
4.5787845000158995,1.1946910294286444e-05
4.584186300053261,1.1936109327511214e-05
4.589361199992709,1.1925326573999529e-05
4.594502600026317,1.191456197107859e-05
4.5997422999935225,1.190381545654485e-05
4.604945200029761,1.189308696861481e-05
4.610137699986808,1.1882376445969504e-05
4.6155370000051335,1.1871683827678518e-05
4.620767900021747,1.1861009053282692e-05
4.625948100001551,1.1850352062725327e-05
4.631396000040695,1.1839712796367218e-05
4.636586399981752,1.1829091195016838e-05
4.641808900050819,1.1818487199845652e-05
4.648039099993184,1.1807900752492526e-05
4.653229300049134,1.1797331794954092e-05
4.658789600012824,1.1786780269650727e-05
4.664014699985273,1.1776246119398433e-05
4.669158700038679,1.1765729287402481e-05
4.674751700018533,1.1755229717279682e-05
4.680610500043258,1.1744747353005548e-05
4.685844899970107,1.1734282138958965e-05
4.691108500002883,1.1723834019893649e-05
4.696393799968064,1.1713402940928216e-05
4.701607699971646,1.1702988847594103e-05
4.7071305999998,1.1692591685746565e-05
4.712306899949908,1.1682211401629184e-05
4.717470400035381,1.1671847941859838e-05
4.722693199990317,1.1661501253386817e-05
4.727949899970554,1.1651171283543508e-05
4.73318099998869,1.1640857980014506e-05
4.739316000021063,1.1630561290830999e-05
4.745322200004011,1.1620281164341903e-05
4.7505020999815315,1.1610017549306503e-05
4.755735800019465,1.159977039475564e-05
4.760885099996813,1.1589539650100853e-05
4.766095499973744,1.1579325265082635e-05
4.771683400031179,1.156912718977479e-05
4.777065600035712,1.155894537456745e-05
4.782368900021538,1.1548779770176923e-05
4.788552299956791,1.1538630327671264e-05
4.7939455000450835,1.1528496998409192e-05
4.79938460001722,1.1518379734079038e-05
4.804714099969715,1.1508278486681372e-05
4.809959099977277,1.1498193208536557e-05
4.8151929000159726,1.1488123852264327e-05
4.820366200059652,1.1478070370800271e-05
4.825502800056711,1.1468032717367628e-05
4.830973800038919,1.145801084552707e-05
4.836207599961199,1.1448004709092458e-05
4.841422999976203,1.1438014262211918e-05
4.846669499995187,1.142803945930176e-05
4.8519290999975055,1.1418080255074745e-05
4.857097000000067,1.1408136604548572e-05
4.862410100060515,1.1398208463001425e-05
4.867587100015953,1.13882957860211e-05
4.872755200020038,1.137839852944975e-05
4.8781859000446275,1.1368516649435526e-05
4.883386599947698,1.1358650102378909e-05
4.888533400022425,1.1348798844975589e-05
4.894204700016417,1.133896283416621e-05
4.900057199993171,1.132914202718529e-05
4.905262800049968,1.1319336381513933e-05
4.910549700027332,1.1309545854922972e-05
4.9156930999597535,1.129977040542136e-05
4.92081399995368,1.1290009991282763e-05
4.926150599960238,1.1280264571044935e-05
4.931333499960601,1.1270534103504341e-05
4.936489399988204,1.1260818547692798e-05
4.941877000033855,1.1251117862919482e-05
4.947090300032869,1.1241432008716616e-05
4.952282699989155,1.1231760944881387e-05
4.958750099991448,1.1222104631435916e-05
4.964566900045611,1.1212463028670612e-05
4.970126200001687,1.1202836097094539e-05
4.975453200051561,1.1193223797468079e-05
4.9806707999669015,1.1183626090773262e-05
4.986380000016652,1.1174042938255126e-05
4.991591600002721,1.1164474301364394e-05
4.996984499972314,1.1154920141777808e-05
5.002749499981292,1.1145380421417437e-05
5.008488100022078,1.1135855102443027e-05
5.013662599958479,1.112634414720106e-05
5.0190155999735,1.1116847518300826e-05
5.024163700058125,1.110736517853234e-05
5.029369700001553,1.109789709094793e-05
5.034672899986617,1.1088443218775064e-05
5.039845900028013,1.1079003525488747e-05
5.044997900025919,1.1069577974765548e-05
5.052361999987625,1.1060166530487155e-05
5.060800499981269,1.1050769156755308e-05
5.066798000014387,1.104138581786636e-05
5.072316300007515,1.1032016478338344e-05
5.0779410999966785,1.1022661102896379e-05
5.083204600028694,1.10133196564304e-05
5.088651200057939,1.1003992104092597e-05
5.095857199979946,1.0994678411181336e-05
5.1013434999622405,1.0985378543223284e-05
5.107169099966995,1.0976092465921858e-05
5.112855799961835,1.0966820145185204e-05
5.118081200052984,1.0957561547132528e-05
5.12340729997959,1.0948316638043648e-05
5.128561499994248,1.0939085384387813e-05
5.133811900042929,1.0929867752850275e-05
5.13918429997284,1.0920663710277615e-05
5.144333299947903,1.0911473223716934e-05
5.1494800000218675,1.0902296260390416e-05
5.154926200048067,1.0893132787714637e-05
5.160119600011967,1.0883982773262268e-05
5.165267699980177,1.0874846184795566e-05
5.171041100053117,1.0865722990269529e-05
5.1762377000413835,1.0856613157801453e-05
5.1813956999685615,1.0847516655679813e-05
5.186669499962591,1.0838433452386336e-05
5.191856599994935,1.0829363516538412e-05
5.197031100047752,1.0820306816966995e-05
5.202337500057183,3.338107517848522e-05
5.207501400029287,2.003463972686606e-05
5.212640000041574,1.6052666490286156e-05
5.219787299982272,1.4062790920779113e-05
5.22564560000319,1.2952634402307077e-05
5.231377899996005,1.2286880042354274e-05
5.236584400059655,1.1854579095047231e-05
5.241768599953502,1.1550856792319638e-05
5.247340600006282,1.1322518627068092e-05
5.252521299989894,1.1141577486390612e-05
5.257770400028676,1.0992530659590218e-05
5.263245600042865,1.0866250938880019e-05
5.268420299980789,1.075701146748501e-05
5.273588699987158,1.0660997542889081e-05
5.279137499979697,1.057553387866212e-05
5.284277099999599,1.049866442095138e-05
5.28947329998482,1.0428911653065524e-05
5.294837199966423,1.0365131052491892e-05
5.300197700038552,1.0306418398834128e-05
5.30535979999695,1.0252047942182718e-05
5.310812099953182,1.0201429512860766e-05
5.315951599972323,1.0154077809478846e-05
5.321109800017439,1.0109589842601758e-05
5.327084199991077,1.0067628030187172e-05
5.332634299993515,1.0027907320320488e-05
5.337879800004885,9.990185248671508e-06
5.343092399998568,9.954254174129174e-06
5.348205400048755,9.91993515476437e-06
5.353400400024839,9.887073074759641e-06
5.3591143999947235,9.855532735420181e-06
5.364308299962431,9.825195696125142e-06
5.3696371000260115,9.795957703371697e-06
5.374885100056417,9.767726584603318e-06
5.38002649997361,9.740420511869034e-06
5.385323400027119,9.713966561674484e-06
5.392080800025724,9.688299513610058e-06
5.397362499963492,9.663360842533387e-06
5.402660200023092,9.63909786851738e-06
5.4077994000399485,9.615463036229747e-06
5.412935600033961,9.592413301011986e-06
5.418196100043133,9.569909603189713e-06
5.423382599954493,9.547916416045026e-06
5.428568199975416,9.526401355386709e-06
5.43421680002939,9.505334840776013e-06
5.439951200038195,9.484689800529348e-06
5.4450934999622405,9.464441413851283e-06
5.450614399975166,9.444566884533859e-06
5.455777800059877,9.425045241697298e-06
5.4609112000325695,9.405857163758458e-06
5.466295900056139,9.386984822570092e-06
5.47148039995227,9.368411744757847e-06
5.476588999968953,9.350122688250357e-06
5.482502300059423,9.332103531927663e-06
5.487927000038326,9.314341176864232e-06
5.493140800041147,9.29682345754697e-06
5.498538800049573,9.279539062114073e-06
5.5036859000101686,9.262477460450283e-06
5.5088308999547735,9.245628839165458e-06
5.514189200010151,9.228984042872724e-06
5.519314200035296,9.212534520850817e-06
5.5245036999695,9.196272278789128e-06
5.529826499987394,9.180189834748087e-06
5.535003799945116,9.164280179171365e-06
5.540151400025934,9.14853673845175e-06
5.546229499974288,9.132953341578752e-06
5.551672799978405,9.117524189824354e-06
5.556871399981901,9.102243828793182e-06
5.562199500040151,9.087107123094474e-06
5.567387699964456,9.072109232912783e-06
5.572588499984704,9.057245592570284e-06
5.577968099969439,9.042511890953061e-06
5.583165499963798,9.027904053367685e-06
5.58848030003719,9.013418224957993e-06
5.593924300046638,8.999050755366037e-06
5.599091800046153,8.984798184670486e-06
5.604370699962601,8.970657230439472e-06
5.609533100039698,8.95662477564164e-06
5.614703300059773,8.942697857695107e-06
5.619967199978419,8.928873658193765e-06
5.625175200053491,8.915149493470337e-06
5.630315999966115,8.901522805919297e-06
5.635574999963865,8.887991155831615e-06
5.640763500006869,8.874552214008802e-06
5.645897299982607,8.861203754745762e-06
5.651233199983835,8.847943649469412e-06
5.657315699965693,8.83476986080387e-06
5.662524800049141,8.821680436930888e-06
5.667921800049953,8.808673506589667e-06
5.673106999951415,8.795747274234579e-06
5.678236500010826,8.782900015620453e-06
5.683438100037165,8.770130073682655e-06
5.68857100000605,8.757435854675396e-06
5.693698100047186,8.74481582468616e-06
5.699005999951623,8.732268506170757e-06
5.704209799994715,8.719792475006025e-06
5.7093525000382215,8.707386357492767e-06
5.714606900000945,8.695048827667684e-06
5.719747500028461,8.682778604836952e-06
5.724876399966888,8.670574451197927e-06
5.7301021999446675,8.65843516962727e-06
5.735334599972703,8.64635960161133e-06
5.740512200049125,8.634346625381598e-06
5.745969400042668,8.62239515404301e-06
5.751250299974345,8.610504133942883e-06
5.7564538000151515,8.598672543034592e-06
5.762074599973857,8.586899389460702e-06
5.767899699974805,8.57518371007671e-06
5.773068699985743,8.563524569227726e-06
5.778334100032225,8.551921057456795e-06
5.783593300031498,8.540372290370023e-06
5.788777100038715,8.528877407577168e-06
5.794049100019038,8.5174355716029e-06
5.799184500006959,8.506045966985602e-06
5.8044011000311,8.494707799365898e-06
5.809762499993667,8.483420294542608e-06
5.814890500041656,8.472182697804974e-06
5.820034599979408,8.460994273030402e-06
5.8255076999776065,8.449854302066505e-06
5.830705099971965,8.438762083968904e-06
5.835865900036879,8.42771693444343e-06
5.8412357999477535,8.416718185127639e-06
5.846366000012495,8.405765183102629e-06
5.851502700010315,8.394857290277805e-06
5.8568759999470785,8.383993882926931e-06
5.8620649999938905,8.373174351141034e-06
5.867215999984182,8.362398098392776e-06
5.873060200014152,8.351664541081602e-06
5.878719000029378,8.340973108089552e-06
5.883870800025761,8.330323240390426e-06
5.889174600015394,8.319714390679689e-06
5.894298500032164,8.309146022970362e-06
5.89942280005198,8.298617612293884e-06
5.904868699959479,8.288128644278069e-06
5.909996500005946,8.277678614942144e-06
5.915143899968825,8.267267030313797e-06
5.9205637000268325,8.256893406122779e-06
5.925808200030588,8.246557267611136e-06
5.9309703999897465,8.23625814915277e-06
5.936277600005269,8.2259955941057e-06
5.941397999995388,8.215769154465886e-06
5.946582700009458,8.205578390706249e-06
5.952928200014867,6.768078761326563e-05
5.95854220003821,1.2151342797356325e-05
5.964081799960695,1.0185744480141277e-05
5.969691399950534,9.616451832900422e-06
5.974856700049713,9.279363885776094e-06
5.980905000003986,9.058673698224986e-06
5.986514799995348,8.902552192580681e-06
5.991686000023037,8.785203866408103e-06
5.996879999991506,8.692874151498387e-06
6.001984399976209,8.617678393197633e-06
6.0071033999556676,8.554776679235347e-06
6.012401600019075,8.501017950097948e-06
6.017550699994899,8.454250941620403e-06
6.022659600013867,8.412951380540602e-06
6.027833599946462,8.376007350939809e-06
6.032939000055194,8.34258855637817e-06
6.038051499985158,8.312062810269997e-06
6.0433415999868885,8.283940622935837e-06
6.048472400056198,8.257837316763772e-06
6.053582299966365,8.233446506539777e-06
6.058799299993552,8.210521175573038e-06
6.0639233000110835,8.188859950373066e-06
6.069032900035381,8.168297000887561e-06
6.074282099958509,8.14869450915096e-06
6.079404199961573,8.129936982442504e-06
6.084589499980211,8.111926907273257e-06
6.091194299980998,8.094581389534855e-06
6.096773999975994,8.077829528408313e-06
6.101955199963413,8.061610341799978e-06
6.107236300013028,8.045871111244021e-06
6.112466900027357,8.030566049030886e-06
6.1176511000376195,8.015655215562283e-06
6.122857799986377,8.001103632851432e-06
6.128063000040129,7.986880553213606e-06
6.133186800056137,7.972958852280426e-06
6.138623200007714,7.959314521732002e-06
6.14374269999098,7.94592624336526e-06
6.1488436999497935,7.932775029508532e-06
6.15420470002573,7.91984391813368e-06
6.159331299946643,7.907117713261755e-06
6.164464000030421,7.894582763194502e-06
6.169864899944514,7.882226770251525e-06
6.174976699985564,7.870038627118403e-06
6.180127799976617,7.858008275707281e-06
6.1856543000321835,7.846126584976187e-06
6.1908417999511585,7.83438524502138e-06
6.196050700033084,7.822776674865966e-06
6.202168500050902,7.811293942250174e-06
6.207425800035708,7.799930693398543e-06
6.2132051000371575,7.788681091623302e-06
6.220118899946101,7.777539763448442e-06
6.22539409995079,7.766501751262671e-06
6.230742800049484,7.755562471461156e-06
6.235892800032161,7.744717677757318e-06
6.241007499978878,7.733963428477925e-06
6.246509299962781,7.723296057750324e-06
6.251643700059503,7.712712149859064e-06
6.256764100049622,7.702208516413236e-06
6.262115100049414,7.69178217604256e-06
6.267251000041142,7.681430336280836e-06
6.272368100006133,7.671150377301863e-06
6.277551000006497,7.660939837386568e-06
6.282848899951205,7.650796399891275e-06
6.288013800047338,7.640717881494357e-06
6.293511199997738,7.63070222160769e-06
6.298659899970517,7.620747472877771e-06
6.303793599945493,7.610851792544803e-06
6.309723500045948,7.60101343458577e-06
6.315223000012338,7.591230742725295e-06
6.320388899999671,7.5815021439186e-06
6.325837100041099,7.571826142517443e-06
6.33100500004366,7.562201314961509e-06
6.336142000043765,7.552626304856629e-06
6.341521000023931,7.543099818583223e-06
6.346691700047813,7.533620621133299e-06
6.351807700004429,7.524187532456727e-06
6.357105099945329,7.514799423939798e-06
6.36237590003293,7.505455215317886e-06
6.367552499985322,7.496153871702132e-06
6.373467099969275,7.4868944009284365e-06
6.378645900054835,7.477675851034111e-06
6.383922399953008,7.468497308050342e-06
6.389132100041024,7.459357893771992e-06
6.394318999955431,7.450256763824293e-06
6.399782599997707,7.441193105852256e-06
6.406427799956873,7.432166137802292e-06
6.411603800021112,7.423175106318378e-06
6.417349299998023,7.4142192852892944e-06
6.4231183000374585,7.4052979744760195e-06
6.428342300001532,7.39641049819041e-06
6.433604000019841,7.3875562041010885e-06
6.43874270003289,7.3787344621484815e-06
6.443849900038913,7.369944663442249e-06
6.4491754999617115,7.361186219261272e-06
6.454305100021884,7.352458560160701e-06
6.4594383999938145,7.343761135104117e-06
6.464692599955015,7.33509341059743e-06
6.469855600036681,7.326454869939199e-06
6.475041500059888,7.317845012486208e-06
6.481021499959752,7.309263352985906e-06
6.486275100032799,7.30070942089933e-06
6.491428300039843,7.292182759772875e-06
6.496745900018141,7.2836829267293415e-06
6.501968099968508,7.275209491820372e-06
6.50714710005559,7.266762037597922e-06
6.512567700003274,7.25834015855807e-06
6.517709100036882,7.249943460696066e-06
6.522832800052129,7.24157156107364e-06
6.53031750000082,7.233224087374201e-06
6.53888490004465,7.224900677540483e-06
6.544579299981706,7.216600979317476e-06
6.550727099995129,7.208324649987699e-06
6.556316699949093,7.200071355954924e-06
6.5617050000000745,7.191840772432532e-06
6.566956900060177,7.183632583176608e-06
6.572260500048287,7.175446480106754e-06
6.5774865000275895,7.167282163062786e-06
6.582681900006719,7.159139339543054e-06
6.588184499996714,7.151017724446609e-06
6.593382799997926,7.14291703977904e-06
6.5986533999675885,7.134837014445068e-06
6.603824099991471,7.126777384041962e-06
6.6089569999603555,7.118737890611086e-06
6.614306399947964,7.110718282435282e-06
6.619694299995899,7.10271831383809e-06
6.6248494000174105,7.0947377449941885e-06
6.63010770000983,7.0867763417437e-06
6.635335300001316,7.07883387541981e-06
6.640469899983145,7.0709101226859565e-06
6.645808900007978,7.0630048653535864e-06
6.651947599952109,7.055117890212234e-06
6.657151599996723,7.047248988958066e-06
6.662388899945654,7.039397957941586e-06
6.667626100010239,7.0315645981038906e-06
6.67279330000747,7.023748714808375e-06
6.678221300011501,7.015950117730911e-06
6.683407600037754,7.008168620703468e-06
6.688541900017299,7.000404041670774e-06
6.693923700018786,6.992656202447962e-06
6.699181800009683,6.984924928756908e-06
6.704371200059541,6.9772100499721755e-06
6.709662499953993,6.969511399158117e-06
6.7148548000259325,6.961828812856089e-06
6.720041700056754,6.9541621310580465e-06
6.725230099982582,6.946511197075719e-06
6.730502299964428,6.9388758574514454e-06
6.73566230002325,6.93125596191684e-06
6.7410510999616235,6.923651363252038e-06
6.746216999948956,6.916061917237489e-06
6.7514130000490695,6.908487482554659e-06
6.757009700057097,6.900927920737336e-06
6.762840799987316,6.893383096063703e-06
6.768014100030996,6.885852875521537e-06
6.774406800046563,6.878337128701111e-06
6.781417899997905,6.870835727783635e-06
6.78853220003657,6.8633485474143355e-06
6.795667099999264,6.855875464669909e-06
6.8031409999821335,6.848416359000149e-06
6.810798799968325,6.840971112175064e-06
6.818141900002956,6.833539608188662e-06
6.825535699957982,6.826121733272063e-06
6.832827599951997,6.8187173757770075e-06
6.840340499999002,6.811326426148354e-06
6.847544300020672,6.803948776870642e-06
6.854730400023982,6.79658432244835e-06
6.861952199949883,6.7892329593022315e-06
6.869391200016253,6.781894585750453e-06
6.876656200038269,6.774569102004519e-06
6.883926399983466,6.767256410039405e-06
6.891151400050148,6.7599564136249805e-06
6.898554399958812,6.752669018263008e-06
6.905748600023799,6.745394131138175e-06
6.913121300050989,6.73813166109007e-06
6.9203951000235975,6.730881518547181e-06
6.9278136000502855,6.7236436155348986e-06
6.935032699955627,6.71641786563e-06
6.942262799944729,6.709204183887248e-06
6.950749499956146,6.702002486837952e-06
6.9572676999960095,6.694812692479192e-06
6.962549700052477,6.6876347201854315e-06
6.967706399969757,6.680468490707593e-06
6.973574299947359,6.673313926168283e-06
6.979189999983646,6.666170949976636e-06
6.984402899979614,6.6590394868502716e-06
6.989842899958603,6.6519194627443856e-06
6.99498009996023,6.644810804888147e-06
7.000188700039871,6.637713441675751e-06
7.0055638999911025,6.630627302693836e-06
7.01073360000737,6.623552318682929e-06
7.01584610005375,6.616488421538158e-06
7.021152399946004,6.609435544208859e-06
7.0263193000573665,6.602393620794064e-06
7.031573500018567,6.5953625864009236e-06
7.036915999953635,6.588342377188524e-06
7.042075900011696,6.581332930352403e-06
7.047234100056812,6.574334184069212e-06
7.052589799975976,6.567346077490696e-06
7.057734800036997,6.560368550725073e-06
7.062849899986759,6.553401544825155e-06
7.070397799951024,6.54644500174455e-06
7.077749900054187,6.539498864346979e-06
7.085266600013711,6.532563076373713e-06
7.0925125000067055,6.525637582435427e-06
7.098158000037074,6.5187223279890805e-06
7.103561299969442,6.5118172592869605e-06
7.108817300060764,6.50492232344224e-06
7.113956299959682,6.498037468323196e-06
7.119292999967001,6.491162642613123e-06
7.1244312999770045,6.484297795727199e-06
7.129586600000039,6.477442877862135e-06
7.134803800028749,6.470597839924455e-06
7.140003200038336,6.4637626335537e-06
7.145179299986921,6.456937211084446e-06
7.1507326000137255,6.450121525571958e-06
7.155912899994291,6.443315530706025e-06
7.161156899994239,6.436519180886523e-06
7.16682020004373,6.429732431160909e-06
7.17223709996324,6.422955237181947e-06
7.177403799956664,6.416187555271756e-06
7.1833695999812335,6.4094293423652795e-06
7.18898660002742,6.402680555960738e-06
7.194153600023128,6.39594115422028e-06
7.199567700037733,6.389211095827798e-06
7.204730299999937,6.382490340080343e-06
7.209854600019753,6.37577884680404e-06
7.216713499976322,6.369076576391422e-06
7.222513800021261,6.362383489793049e-06
7.227730100043118,6.355699548466909e-06
7.2328729999717325,6.349024714384711e-06
7.237990300054662,6.3423589500586765e-06
7.243303499999456,6.335702218489868e-06
7.2484999999869615,6.329054483146824e-06
7.253653599997051,6.322415708042252e-06
7.259060599957593,6.315785857594421e-06
7.264303499949165,6.309164896741624e-06
7.269419900025241,6.302552790851002e-06
7.274707600008696,6.295949505764427e-06
7.279907700023614,6.2893550077198436e-06
7.285092100035399,6.282769263448059e-06
7.290545900003053,6.276192240054556e-06
7.2964952000183985,6.269623905114928e-06
7.301699599949643,6.263064226562003e-06
7.307047800044529,6.256513172760461e-06
7.312204499961808,6.249970712487263e-06
7.3173193000257015,6.2434368148737375e-06
7.32250909996219,6.2369114494635675e-06
7.327713100006804,6.2303945861552105e-06
7.332841800060123,6.2238861952290214e-06
7.3381769000552595,6.217386247329387e-06
7.343304599984549,6.2108947134483454e-06
7.348429400008172,6.204411564941162e-06
7.353821099968627,6.197936773500013e-06
7.358972599962726,6.19147031116255e-06
7.364080699975602,6.1850121502968794e-06
7.369332800037228,6.178562263587851e-06
7.374546600040048,6.172120624047659e-06
7.379818000015803,6.165687205015794e-06
7.38558160001412,6.159261980122596e-06
7.390727499965578,6.152844923331166e-06
7.395955599960871,6.146436008887448e-06
7.401807800051756,6.140035211324031e-06
7.407444600015879,6.133642505497377e-06
7.412726999958977,6.127257866503729e-06
7.419717799988575,6.120881269746906e-06
7.425215999945067,6.114512690910611e-06
7.430502900038846,6.10815210593755e-06
7.435675999964587,6.10179949106333e-06
7.440811299951747,6.095454822733982e-06
7.446069699944928,6.089118077708818e-06
7.451230500009842,6.0827892329604925e-06
7.456371400039643,6.076468265743243e-06
7.461817699950188,6.070155153545993e-06
7.467021299991757,6.063849874078054e-06
7.472173299989663,6.0575524053143715e-06
7.477647099993192,6.051262725467004e-06
7.483276100014336,6.044980812936178e-06
7.4885429999558255,6.038706646407222e-06
7.493920200038701,6.032440204729276e-06
7.4991110999835655,6.026181467024183e-06
7.50424949999433,6.019930412589967e-06
7.510146399959922,6.013687020957777e-06
7.5159432999789715,6.0074512718616074e-06
7.52109199995175,6.001223145247071e-06
7.526392800034955,5.995002621238562e-06
7.531596299959347,5.988789680183855e-06
7.536748499958776,5.982584302613319e-06
7.5420281999977306,5.976386469273689e-06
7.5471521000145,5.970196161076477e-06
7.55232989997603,5.9640133591107765e-06
7.557580000022426,5.957838044683415e-06
7.562729600002058,5.951670199257737e-06
7.567832899978384,5.945509804478122e-06
7.573147400049493,5.939356842170093e-06
7.5783967999741435,5.93321129432084e-06
7.583519899984822,5.92707314311789e-06
7.588778699981049,5.920942370858957e-06
7.593954400043003,5.914818960079335e-06
7.599153200048022,5.908702893409953e-06
7.6043414999730885,5.902594153667477e-06
7.609473600052297,5.896492723844168e-06
7.614597799954936,5.89039858706858e-06
7.620267600053921,5.884311726619983e-06
7.626133000012487,5.878232125915804e-06
7.631295999977738,5.872159768561035e-06
7.636581400060095,5.86609463826496e-06
7.64169670001138,5.860036718901414e-06
7.646825899952091,5.853985994485785e-06
7.65222749998793,5.847942449153568e-06
7.657483799965121,5.841906067211265e-06
7.662665799958631,5.835876833055488e-06
7.6678130000364035,5.829854731253284e-06
7.672980000032112,5.82383974650125e-06
7.678098300006241,5.8178318635888375e-06
7.683528700028546,5.8118310674716365e-06
7.688666500034742,5.805837343205412e-06
7.6937890000408515,5.799850675997849e-06
7.699247200042009,5.793871051136122e-06
7.704467899980955,5.7878984540662835e-06
7.709658700041473,5.781932870337052e-06
7.714895699988119,5.775974285594858e-06
7.720071700052358,5.770022685632201e-06
7.725238800048828,5.764078056341809e-06
7.730977599974722,5.758140383717037e-06
7.736606899998151,5.752209653888015e-06
7.741821200004779,5.746285853050107e-06
7.747125299996696,5.740368967539699e-06
7.752309900010005,5.7344589837777066e-06
7.757429899997078,5.728555888325492e-06
7.7626206000568345,5.722659667801557e-06
7.767734799999744,5.716770308938588e-06
7.772837899974547,5.710887798572539e-06
7.778457100037485,5.705012123643511e-06
7.783614499960095,5.699143271186939e-06
7.788799099973403,5.693281228309469e-06
7.794350799988024,5.687425982249535e-06
7.799505300004967,5.681577520286116e-06
7.804649300058372,5.675735829853479e-06
7.809976299991831,5.669900898418502e-06
7.815145100001246,5.66407271355229e-06
7.820353299961425,5.658251262952364e-06
7.825525699998252,5.652436534338293e-06
7.831136799999513,5.646628515575462e-06
7.836316699977033,5.640827194547583e-06
7.842641000053845,5.635032559282864e-06
7.847924400004558,5.629244597852008e-06
7.85324850003235,5.623463298415175e-06
7.858577799983323,5.617688649223142e-06
7.863731099991128,5.611920638600733e-06
7.869142799987458,5.606159254927367e-06
7.874412799952552,5.600404486679473e-06
7.879577000043355,5.594656322402309e-06
7.884800500003621,5.5889147507144514e-06
7.889958800049499,5.583179760329146e-06
7.895140100037679,5.5774513399748605e-06
7.90051109995693,5.571729478522675e-06
7.905804799986072,5.566014164851174e-06
7.911005000001751,5.560305387945319e-06
7.916245999978855,5.554603136850366e-06
7.921396999969147,5.548907400664838e-06
7.9265661999816075,5.543218168575691e-06
7.931843800004572,5.537535429809365e-06
7.937003599945456,5.531859173677793e-06
7.942144599976018,5.526189389557348e-06
7.948181499959901,5.520526066848898e-06
7.954477500054054,5.514869195079161e-06
7.959903700044379,5.509218763782414e-06
7.965638600056991,5.503574762576894e-06
7.970934299984947,5.497937181133277e-06
7.976127799949609,5.492306009184226e-06
7.981519600027241,5.4866812365152e-06
7.9866701000137255,5.481062852987875e-06
7.991791100008413,5.475450848479287e-06
7.997027299948968,5.469845212968973e-06
8.002172300009988,5.464245936465962e-06
8.007294700015336,5.458653009049525e-06
8.012616500025615,5.453066420816612e-06
8.017833200050518,5.447486161950372e-06
8.022996900021099,5.441912222686275e-06
8.028239900013432,5.4363445932860975e-06
8.033393700025044,5.430783264088828e-06
8.038585399976,5.425228225488812e-06
8.043886799947359,5.419679467887114e-06
8.04905609996058,5.414136981768005e-06
8.054210399976,5.408600757672477e-06
8.059916900005192,5.403070786163507e-06
8.06563119997736,5.397547057867499e-06
8.070802700007334,5.392029563436944e-06
8.07608629995957,5.386518293607349e-06
8.081291500013322,5.381013239111313e-06
8.086444900021888,5.3755143907760155e-06
8.093099700054154,5.370021739447638e-06
8.098380099982023,5.3645352759946e-06
8.103574199951254,5.359054991387863e-06
8.10882359999232,5.353580876569731e-06
8.11399209999945,5.348112922582929e-06
8.119262899970636,5.342651120489182e-06
8.124855699948967,5.3371954613680365e-06
8.130079900030978,5.331745936400144e-06
8.135278500034474,5.32630253673129e-06
8.140527699957602,5.320865253606919e-06
8.145697099971585,5.315434078297554e-06
8.150913699995726,5.310009002073045e-06
8.156224800040945,5.304590016307157e-06
8.161350499955006,5.299177112362918e-06
8.166534899966791,5.293770281638494e-06
8.172657200018875,5.288369515621385e-06
8.177951600053348,5.282974805768783e-06
8.183236900018528,5.277586143619734e-06
8.18844389996957,5.27220352073245e-06
8.193591100047342,5.266826928692454e-06
8.199013900011778,5.26145635914916e-06
8.204329999978654,5.256091803756982e-06
8.209503900026903,5.25073325421626e-06
8.215290199965239,5.24538070225723e-06
8.222159199998714,5.24003413965895e-06
8.22741519997362,5.234693558190757e-06
8.232750699971803,5.229358949711783e-06
8.237895700032823,5.2240303060729735e-06
8.243044400005601,5.218707619177152e-06
8.24844800005667,5.213390880943151e-06
8.253667999990284,5.208080083328246e-06
8.258890200057067,5.20277521831205e-06
8.264123799977824,5.197476277946885e-06
8.26923810003791,5.192183254252736e-06
8.274445799994282,5.186896139310192e-06
8.280568000045605,5.181614925238644e-06
8.286104200058617,5.17633960417999e-06
8.291262799990363,5.171070168274845e-06
8.296658999985084,5.165806609738196e-06
8.301835200050846,5.1605489207796426e-06
8.307006999966688,5.155297093666614e-06
8.312359499977902,5.150051120664266e-06
8.31754479999654,5.1448109940894926e-06
8.322691699955612,5.13957670626052e-06
8.327854500035755,5.134348249544485e-06
8.332971299998462,5.129125616309713e-06
8.338077299995348,5.123908798988833e-06
8.343376799952239,5.118697790022013e-06
8.348556100041606,5.113492581846412e-06
8.353693500044756,5.108293166972576e-06
8.359059700043872,5.103099537907516e-06
8.364293099963106,5.0979116871824175e-06
8.369428199948743,5.092729607366889e-06
8.374735199962743,5.087553291046695e-06
8.379875099984929,5.082382730826871e-06
8.385058399988338,5.077217919341543e-06
8.39144519995898,5.072058849267897e-06
8.396785299992189,5.066905513255197e-06
8.402381099993363,5.061757904030766e-06
8.407714999979362,5.056616014301157e-06
8.412857500021346,5.051479836839522e-06
8.418013400048949,5.046349364401726e-06
8.423241700045764,5.041224589791698e-06
8.428369199973531,5.036105505814949e-06
8.434057399979793,5.030992105310968e-06
8.440443300059997,5.025884381145538e-06
8.445599899976514,5.02078232620009e-06
8.450966199976392,5.015685933364007e-06
8.456118899979629,5.010595195558219e-06
8.461260200012475,5.005510105748438e-06
8.46657619997859,5.000430656866992e-06
8.471707400050946,4.995356841923213e-06
8.476913599995896,4.99028865391803e-06
8.482777899946086,4.985226085853869e-06
8.488088499987498,4.980169130782461e-06
8.493289100006223,4.975117781784182e-06
8.49938229995314,4.9700720319328475e-06
8.504879000014625,4.965031874307396e-06
8.510036100051366,4.959997302057255e-06
8.515392799978144,4.95496830830241e-06
8.520581200020388,4.94994488620928e-06
8.525791099993512,4.944927028947899e-06
8.531176600023173,4.939914729722735e-06
8.536336499964818,0.0008438449441142725
8.541540900012478,1.4476629792496986e-05
8.549580999999307,7.607267535379941e-06
8.557465499965474,6.475561008117629e-06
8.563701699953526,5.94827033600795e-06
8.569219700060785,5.623156517046379e-06
8.574673900031485,5.38996924883871e-06
8.580065899994224,5.210252258044557e-06
8.585274899960496,5.066715497356299e-06
8.591058099991642,4.949539615142551e-06
8.596336900023744,4.852282386764553e-06
8.601507300045341,4.770396374151426e-06
8.607093399972655,4.700550359298587e-06
8.613058999995701,4.640251625708085e-06
8.618265100056306,4.587607901774738e-06
8.623683299985714,4.5411664656445e-06
8.628850199980661,4.499801045005033e-06
8.634068100014701,4.462630435828042e-06
8.639382399967872,4.428959058992617e-06
8.644520999980159,4.398233079217091e-06
8.649679100024514,4.370007743016929e-06
8.655437999987043,4.3439228923010995e-06
8.660614100052044,4.319684483042919e-06
8.665754099958576,4.297050542968401e-06
8.670932100038044,4.275820429439319e-06
8.676082500023767,4.255826554807033e-06
8.681222600047477,4.236927966959013e-06
8.686649800045416,4.2190053332279505e-06
8.691792399971746,4.201956992553363e-06
8.696943199960515,4.18569582591442e-06
8.702372599975206,4.170146757917256e-06
8.707569599966519,4.1552447485174064e-06
8.71268500003498,4.1409331679679505e-06
8.718818000052124,4.127162473438871e-06
8.724341799970716,4.1138891247692995e-06
8.72950709995348,4.101074691022632e-06
8.734749100054614,4.0886851100760414e-06
8.739895700011402,4.076690072188977e-06
8.745046299998648,4.065062503860811e-06
8.750344899948686,4.053778134046344e-06
8.755548299988732,4.042815127642084e-06
8.760683299973607,4.032153774896622e-06
8.766019899980165,4.021776226872368e-06
8.771147900028154,4.0116662693447056e-06
8.77628840005491,4.001809129054253e-06
8.782301199971698,3.9921913068730674e-06
8.787504800013267,3.9828004337587e-06
8.792743099969812,3.973625146084017e-06
8.797917400021106,3.964654977177806e-06
8.80307719996199,3.9558802629766e-06
8.80836280004587,3.947292059447042e-06
8.813600199995562,3.938882070305343e-06
8.818759100046009,3.930642583471377e-06
8.82414569996763,3.922566414992834e-06
8.830246999976225,3.914646859718381e-06
8.835540300002322,3.906877647396327e-06
8.84090389998164,3.899252903817262e-06
8.846072799991816,3.89176711620545e-06
8.851226099999622,3.884415102339865e-06
8.856508799945004,3.877191983002194e-06
8.861765300040133,3.8700931571745905e-06
8.866904600057751,3.8631142798650054e-06
8.872319899965078,3.856251242104164e-06
8.877628099988215,3.849500152975487e-06
8.88290159997996,3.8428573232177954e-06
8.888245600042865,3.83631925056322e-06
8.893442400032654,3.8298826063505685e-06
8.898580400040373,3.823544223275552e-06
8.904014799976721,3.817301084425728e-06
8.909191300044768,3.8111503131027943e-06
8.914331399952061,3.8050891636132675e-06
8.91963559994474,3.7991150127741597e-06
8.924815200036392,3.7932253522691604e-06
8.929934400017373,3.7874177813765595e-06
8.935637600021437,3.7816900005308286e-06
8.9414108999772,3.7760398052772278e-06
8.946586800040677,3.770465080651217e-06
8.95309870003257,3.7649637960882493e-06
8.958680400042795,3.7595340006270062e-06
8.964103800011799,3.7541738185287265e-06
8.969349500024691,3.7488814451698247e-06
8.97452060005162,3.7436551432536185e-06
8.980047599994577,3.7384932392559962e-06
8.98522419994697,3.73339412012391e-06
8.990410799975507,3.7283562302783143e-06
8.995733899995685,3.7233780686274162e-06
9.000944899977185,3.718458185989609e-06
9.006101100007072,3.713595182554102e-06
9.011873099952936,3.708787705535719e-06
9.017032000003383,3.704034446960748e-06
9.022160100052133,3.6993341415883584e-06
9.027713199961,3.6946855650472386e-06
9.032974199973978,3.6900875319223556e-06
9.03812000004109,3.6855388940751657e-06
9.044305699993856,3.6810385390281136e-06
9.04980339994654,3.6765853884620455e-06
9.054997400031425,3.672178396718385e-06
9.060240000020713,3.6678165494876213e-06
9.065382299944758,3.6634988624993315e-06
9.070656700059772,3.6592243803300455e-06
9.075988100026734,3.6549921752393785e-06
9.081150199985132,3.6508013460570433e-06
9.08661470003426,3.6466510172090196e-06
9.095299600041471,3.642540337674995e-06
9.102852900046855,3.638468480086182e-06
9.108866299968213,3.6344346398288034e-06
9.114432999980636,3.6304380342116533e-06
9.11985050002113,3.626477901690431e-06
9.125081600039266,3.6225535010417007e-06
9.130484699970111,3.6186641106812248e-06
9.13567210000474,3.6148090280006e-06
9.140795000013895,3.610987568609439e-06
9.146167100057937,3.6071990658253856e-06
9.151424500043504,3.6034428699982174e-06
9.1565716000041,3.5997183479158224e-06
9.162057099980302,3.596024882345416e-06
9.167975999996997,3.5923618714223226e-06
9.173144400003366,3.5887287282099605e-06
9.178548300056718,3.5851248801405327e-06
9.183708399999887,3.5815497686358207e-06
9.188928400049917,3.5780028486386e-06
9.194381900015287,3.574483588172106e-06
9.199547199998051,3.570991467945016e-06
9.204704300034791,3.56752598094846e-06
9.210960200056434,3.564086632125051e-06
9.217455000034533,3.560672937961262e-06
9.222622000030242,3.5572844261623977e-06
9.22783490002621,3.55392063532206e-06
9.23297230002936,3.5505811145982495e-06
9.238118799985386,3.5472654234241504e-06
9.243510599946603,3.543973131189784e-06
9.2486730000237,3.540703816941496e-06
9.253813600051217,3.537457069168603e-06
9.259189700009301,3.5342324854696293e-06
9.26432429999113,3.5310296723821514e-06
9.269490499980748,3.527848245015728e-06
9.275816199951805,3.5246878269483067e-06
9.281150500057265,3.5215480498877255e-06
9.286375700030476,3.518428553554059e-06
9.291602100012824,3.5153289853671126e-06
9.296881600050256,3.512249000287058e-06
9.302370900055394,3.5091882606557055e-06
9.308337499969639,3.5061464359193706e-06
9.314887400018051,3.5031232025119684e-06
9.32195699994918,3.5001182436452133e-06
9.328955900040455,3.497131249152739e-06
9.336190899950452,3.4941619152931094e-06
9.343194899964146,3.4912099446246065e-06
9.349283499992453,3.488275045809128e-06
9.354511599987745,3.4853569334947397e-06
9.359660599962808,3.4824553281508005e-06
9.364999799989164,3.4795699559372962e-06
9.370381199987605,3.4767005485240974e-06
9.375531899975613,3.4738468430374027e-06
9.380988499964587,3.4710085818253544e-06
9.386922299978323,3.468185512437678e-06
9.392084500053898,3.4653773874288423e-06
9.397750600008294,3.462583964260677e-06
9.402915199985728,3.4598050052054196e-06
9.408082599984482,3.4570402772051607e-06
9.413341599982232,3.4542895517786723e-06
9.41855800000485,3.451552604910616e-06
9.42377650004346,3.448829216953763e-06
9.429168800008483,3.446119172538805e-06
9.434328499948606,3.443422260433251e-06
9.439484399976209,3.4407382735236038e-06
9.445604000007734,3.4380670086291218e-06
9.451605699956417,3.4354082665116086e-06
9.45677130005788,3.432761851694592e-06
9.462111699976958,3.4301275724548656e-06
9.467223900021054,3.427505240717419e-06
9.472380800056271,3.4248946719208437e-06
9.477656899951398,3.422295685036551e-06
9.482805700041354,3.419708102426757e-06
9.487974100047722,3.417131749767185e-06
9.494456900050864,3.414566456026423e-06
9.49987910001073,3.412012053343928e-06
9.505168600007892,3.409468377000733e-06
9.51034969999455,3.4069352653051807e-06
9.515505300019868,3.4044125595924274e-06
9.520786999957636,3.4019001040905397e-06
9.526048599975184,3.3993977459323217e-06
9.53136949997861,3.3969053350514806e-06
9.536696000024676,3.3944227240930693e-06
9.54199850000441,3.391949768444513e-06
9.547137500019744,3.3894863261035985e-06
9.552438499988057,3.3870322576528192e-06
9.55761589994654,3.3845874261972406e-06
9.562822600011714,3.382151697346163e-06
9.568116500042379,3.3797249391135638e-06
9.57350790000055,3.377307021894198e-06
9.57870539999567,3.3748978184168063e-06
9.584049799945205,3.372497203687615e-06
9.58922760002315,3.3701050549591035e-06
9.594428700045682,3.3677212516578156e-06
9.60005899996031,3.365345675398255e-06
9.605967900017276,3.3629782098633894e-06
9.611169000039808,3.3606187408004752e-06
9.616519500035793,3.3582671560092004e-06
9.621787599986419,3.355923345229755e-06
9.626908399979584,3.353587200210982e-06
9.632278200006112,3.3512586145299826e-06
9.637437999946997,3.348937483700519e-06
9.64257559995167,3.346623705028213e-06
9.648131099995226,3.3443171776253965e-06
9.653288300032727,3.342017802392697e-06
9.658433599979617,3.3397254819061266e-06
9.663662799983285,3.337440120498739e-06
9.668891399982385,3.335161624112712e-06
9.674096000031568,3.3328899003427643e-06
9.679349999991246,3.3306248584097976e-06
9.684461200027727,3.3283664090577484e-06
9.689620099961758,3.3261144645891065e-06
9.695014500059187,3.32386893882665e-06
9.700122599955648,3.321629747074375e-06
9.705255300039425,3.3193968060634648e-06
9.711013399995863,3.3171700339837523e-06
9.716643100022338,3.3149493504039952e-06
9.721772699966095,3.3127346762697657e-06
9.727164400042966,3.310525933881482e-06
9.732300400035456,3.308323046868841e-06
9.737538499990478,3.306125940134918e-06
9.742937400005758,3.303934539878206e-06
9.748076200019568,3.3017487735414886e-06
9.753194999997504,3.299568569791312e-06
9.758503900025971,3.2973938584907543e-06
9.763664299971424,3.295224570708834e-06
9.768890399951488,3.293060638653661e-06
9.774256699951366,3.2909019956954753e-06
9.779402600019239,3.2887485762790236e-06
9.784585700021125,3.2866003160006114e-06
9.790115699986927,3.284457151514257e-06
9.795482799992897,3.282319020499914e-06
9.800650899996981,3.2801858617220937e-06
9.80589770001825,3.278057614964788e-06
9.811042199959047,3.2759342209682733e-06
9.816164999967441,3.273815621506058e-06
9.822317100013606,3.2717017592845146e-06
9.82778299995698,3.2695925779832728e-06
9.833146800054237,3.2674880221987876e-06
9.838328600046225,3.265388037443782e-06
9.843449200037867,3.263292570136983e-06
9.848716199980117,3.2612015675777824e-06
9.853902400005609,3.2591149779157886e-06
9.859056000015698,3.2570327501655377e-06
9.864410300040618,3.254954834194298e-06
9.869703099946491,3.2528811806532608e-06
9.874924100004137,6.525460428303134e-05
9.880271399975754,1.0271808831506753e-05
9.885534700006247,7.3784976483290135e-06
9.890717800008133,6.542902728967354e-06
9.895972999976948,5.9689691446884386e-06
9.901161400019191,5.541631310899559e-06
9.90630809997674,5.210531370185214e-06
9.911498500034213,4.946807751873076e-06
9.916690799989738,4.732316508506257e-06
9.92182559997309,4.554952805480752e-06
9.927253799978644,4.406290472272507e-06
9.933258099947125,4.280267586888123e-06
9.938451300025918,4.172404154569607e-06
9.943737499997951,4.0793135925868924e-06
9.948880700045265,3.998385972877504e-06
9.954026899999008,3.927576120617988e-06
9.960265400004573,3.865258035593926e-06
9.966085899970494,3.810122540449626e-06
9.971627000020817,3.7611038347080607e-06
9.97684370004572,3.7173258119986215e-06
9.982098500011489,3.678062156590131e-06
9.98749480000697,3.6427062182224882e-06
9.99266250000801,3.610747940550159e-06
9.997779899975285,3.5817559567160372e-06
10.0052554999711,3.55536352599846e-06
10.012898199958727,3.531257365925807e-06
10.018334500025958,3.50916869605858e-06
10.02353799995035,3.4888659922190207e-06
10.028717700042762,3.4701490785236146e-06
10.034569300012663,3.45284427706902e-06
10.040232599945739,3.4368004014093515e-06
10.045412700041197,3.4218854291811615e-06
10.050803299993277,3.4079837252880937e-06
10.055949799949303,3.3949937144794617e-06
10.061076699988917,3.3828259228478396e-06
10.066555800032802,3.371401323855853e-06
10.071715399972163,3.3606499367726947e-06
10.0768425000133,3.3505096352552104e-06
10.082300300011411,3.3409251316786634e-06
10.087485500029288,3.331847108562998e-06
10.092610700055957,3.3232314740104234e-06
10.09902249998413,3.3150387215301615e-06
10.104184800060466,3.307233378370039e-06
10.109550700057298,3.2997835287237555e-06
10.114997799973935,3.2926604007792154e-06
10.120147399953566,3.285838008040508e-06
10.12533309997525,3.2792928371485753e-06
10.130489700008184,3.273003575428999e-06
10.13564720004797,3.2669508726497627e-06
10.141138299950399,3.2611171320718774e-06
10.147173100034706,3.255486326964032e-06
10.152337500010617,3.2500438389040533e-06
10.15775080001913,3.244776315142602e-06
10.163435900001787,3.239671542422243e-06
10.168561000027694,3.2347183351171305e-06
10.173901000060141,3.229906435972713e-06
10.179057199973613,3.2252264276217915e-06
10.184354600030929,3.2206696538574378e-06
10.190573200001381,3.216228149185976e-06
10.196763099986129,3.211894575853057e-06
10.201948800007813,3.207662167306226e-06
10.209076600032859,3.2035246775645288e-06
10.214672300033271,3.1994763354964425e-06
10.220033599995077,3.1955118037824673e-06
10.225151699967682,3.1916261417874047e-06
10.230270000058226,3.187814772062568e-06
10.235678400029428,3.18407345000785e-06
10.240871499991044,3.180398236396017e-06
10.245990699972026,3.176785472415595e-06
10.251643400057219,3.1732317570473808e-06
10.257512900047004,3.169733926430236e-06
10.262675000005402,3.1662890351029494e-06
10.268268899992108,3.162894338908696e-06
10.273423200007528,3.159547279343441e-06
10.278579500038177,3.1562454693265283e-06
10.283906199969351,3.1529866801487425e-06
10.289075399981812,3.1497688294825193e-06
10.294260299997404,3.146589970505068e-06
10.299720800016075,3.143448281816483e-06
10.304905300028622,3.140342058232264e-06
10.31003489997238,3.1372697023378162e-06
10.315323299961165,3.1342297166794456e-06
10.320489299949259,3.131220696619265e-06
10.325646899989806,3.1282413237351624e-06
10.331076100002974,3.125290359756845e-06
10.336386600043625,3.12236664094753e-06
10.341624699998647,3.119469072929521e-06
10.34685490000993,3.1165966259144287e-06
10.351955999969505,3.1137483303148016e-06
10.357102600042708,3.1109232725910743e-06
10.363014900009148,3.108120591571886e-06
10.368559899972752,3.1053394748967538e-06
10.37370130000636,3.1025791557746112e-06
10.379063799977303,3.0998389100121743e-06
10.384267900022678,3.0971180532305557e-06
10.389467500033788,3.094415938237945e-06
10.394974400056526,3.091731952713192e-06
10.400227600010112,3.0890655168894943e-06
10.405388199957088,3.0864160815273665e-06
10.411181499948725,3.0837831260072807e-06
10.416347400052473,3.081166156507929e-06
10.42171090003103,3.0785647043457973e-06
10.42692390002776,3.075978324429562e-06
10.432113999966532,3.0734065938023657e-06
10.437380800023675,3.0708491103328174e-06
10.442542399978265,3.068305491386118e-06
10.447692499961704,3.0657753727316636e-06
10.45335409999825,3.0632584073757175e-06
10.460018799989484,3.0607542645955333e-06
10.465199199970812,3.058262628965466e-06
10.470941700041294,3.0557831994379797e-06
10.476631200057454,3.0533156885529154e-06
10.48177690000739,3.0508598216430875e-06
10.487692599999718,3.048415336079192e-06
10.492870599962771,3.0459819806295983e-06
10.49798650003504,3.0435595147573676e-06
10.50337709998712,3.041147708103584e-06
10.508539999951608,3.03874633986619e-06
10.513677999959327,3.036355198268811e-06
10.51898249995429,3.033974080128028e-06
10.524111800012179,3.031602790297819e-06
10.529339900007471,3.029241141341815e-06
10.534707400016487,3.026888953010746e-06
10.539940800052136,3.0245460519664297e-06
10.545091100037098,3.022212271339277e-06
10.550518300035037,3.019887450433852e-06
10.55575159995351,3.0175714344042766e-06
10.560931400046684,3.0152640739298395e-06
10.568471899954602,3.0129652249791674e-06
10.577079499955289,3.010674748489377e-06
10.58357849996537,3.0083925101507833e-06
10.589260900043882,3.0061183801849586e-06
10.594752699951641,3.00385223308024e-06
10.600049100001343,3.001593947422879e-06
10.60524439997971,2.9993434056634047e-06
10.610674199997447,2.9971004939675705e-06
10.615997100016102,2.9948651020239182e-06
10.621139400056563,2.9926371228610917e-06
10.626444400055334,2.990416452735678e-06
10.631807400030084,2.9882029909346323e-06
10.63694520003628,2.985996639674955e-06
10.642213899991475,2.9837973039451594e-06
10.6474224999547,2.9816048914054387e-06
10.652600800036453,2.9794193122315136e-06
10.657937000039965,2.977240479074766e-06
10.663117100019008,2.9750683068557355e-06
10.66831410001032,2.97290271275949e-06
10.673801800003275,2.9707436160779664e-06
10.679032200016081,2.968590938172837e-06
10.684285999974236,2.966444602333092e-06
10.689895099960268,2.96430453373593e-06
10.695794000057504,2.9621706593536902e-06
10.70104590000119,2.9600429078957584e-06
10.706550500006415,2.957921209731413e-06
10.711817499948665,2.9558054968056894e-06
10.71696690004319,2.9536957026028194e-06
10.722386899986304,2.9515917620979558e-06
10.727565499953926,2.9494936116878938e-06
10.732717299950309,2.947401189087419e-06
10.738068099948578,2.9453144333868583e-06
10.743250000057742,2.9432332849045068e-06
10.748390099965036,2.9411576851873324e-06
10.753658800036646,2.9390875769856048e-06
10.758788299979642,2.9370229041568803e-06
10.763936099945568,2.9349636116693315e-06
10.76926500000991,2.9329096455483323e-06
10.77443290001247,2.9308609528480176e-06
10.779575400054455,2.9288174816089985e-06
10.784812199999578,2.926779180838287e-06
10.789985300041735,2.9247460004761267e-06
10.795119700022042,2.9227178913461787e-06
10.800920899957418,2.9206948051365505e-06
10.806596099981107,2.9186766944087854e-06
10.81177689996548,2.91666351251037e-06
10.817001100047491,2.914655213597115e-06
10.82214359997306,2.9126517525962315e-06
10.827341499971226,2.9106530851777934e-06
10.832772699999623,2.9086591677337296e-06
10.83794310002122,2.9066699573793672e-06
10.8430904999841,2.9046854118832834e-06
10.848302999977022,2.9027054897155888e-06
10.853441199986264,2.9007301499557666e-06
10.858604299952276,2.8987593523579418e-06
10.86385289998725,2.8967930572554783e-06
10.869001099956222,2.8948312255948834e-06
10.874116400023922,2.8928738189102745e-06
10.87983410002198,2.8909207992905796e-06
10.8849897000473,2.888972129397208e-06
10.890129199950024,2.887027772404288e-06
10.895598600036465,2.8850876920372537e-06
10.900729399989359,2.8831518525208224e-06
10.90594389999751,2.8812202186138883e-06
10.911992899957113,2.8792927555065987e-06
10.917419499950483,2.8773694289408036e-06
10.922660700045526,2.8754502050651825e-06
10.927880499977618,2.8735350505231356e-06
10.93302140000742,2.871623932395424e-06
10.938223700039089,2.869716818193021e-06
10.943501799949445,2.8678136758765745e-06
10.948640699964017,2.865914473807077e-06
10.953909400035627,2.8640191807748112e-06
10.960253700031899,2.8621277659543803e-06
10.965932699968107,2.8602401989283406e-06
10.971455699997023,2.8583564496626503e-06
10.976685900008306,2.856476488493144e-06
10.982004899997264,2.8546002861501884e-06
10.987542400020175,2.8527278137045677e-06
10.992866400047205,2.8508590426018474e-06
10.998106400016695,2.848993944627959e-06
11.00332639995031,2.847132491916824e-06
11.008447399944998,2.8452746569400868e-06
11.013588699977845,2.843420412513114e-06
11.019672699971125,2.841569731745997e-06
11.025161499972455,2.839722588112283e-06
11.030297499964945,2.8378789553630857e-06
11.035578300012276,2.836038807586907e-06
11.040698900003918,2.834202119144583e-06
11.04589379997924,2.832368864732448e-06
11.051338399993256,2.830539019300488e-06
11.056502899969928,2.8287125581255457e-06
11.061675400007516,2.8268894567428736e-06
11.066934400005266,2.8250696909880074e-06
11.072073800023645,2.8232532369499266e-06
11.077176799997687,2.821440071003727e-06
11.082590400008485,2.8196301697784408e-06
11.087740799994208,2.8178235101708596e-06
11.092962600057945,2.816020069349626e-06
11.099346000002697,2.8142198247093405e-06
11.10457480000332,2.812422753915176e-06
11.110601600026712,2.8106288348722796e-06
11.11844850005582,2.808838045730291e-06
11.125927999964915,2.8070503648834106e-06
11.13210769998841,2.805265770956477e-06
11.137817100039683,2.803484242790841e-06
11.1431560999481,2.801705759488351e-06
11.14855359995272,2.799930300348571e-06
11.153794800047763,2.798157844899155e-06
11.159267200040631,2.796388372898057e-06
11.16455860005226,2.7946218643199493e-06
11.169742200057954,2.792858299324637e-06
11.175017000059597,2.791097658327398e-06
11.180259000044316,2.789339921911895e-06
11.185521199950017,2.787585070883321e-06
11.190998299978673,2.785833086236096e-06
11.196256499970332,2.784083949172784e-06
11.201423999969848,2.7823376411109877e-06
11.207160199992359,2.780594143618632e-06
11.214108600048348,2.7788534384887012e-06
11.21930869994685,2.7771155076954167e-06
11.22479020000901,2.775380333378007e-06
11.229978900053538,2.7736478978935855e-06
11.235134799964726,2.771918183757928e-06
11.241001900052652,2.7701911736708334e-06
11.246604299987666,2.7684668505043324e-06
11.251788099994883,2.766745197322519e-06
11.257079500006512,2.765026197327152e-06
11.262245499994606,2.7633098339184766e-06
11.267369200009853,2.7615960906551554e-06
11.272597500006668,2.7598849512728566e-06
11.277807699982077,2.7581763996471846e-06
11.282940699951723,2.7564704198309225e-06
11.290216000052169,2.7547669960343523e-06
11.295492499950342,2.7530661126225504e-06
11.300827599945478,2.7513677541229775e-06
11.306033700006083,2.7496719052119058e-06
11.311298600048758,2.7479785507164845e-06
11.316629400011152,2.7462876756091214e-06
11.321828300016932,2.7445992650139165e-06
11.326971199945547,0.0008416589301356376
11.332249099970795,1.747288476652433e-05
11.337401799974032,1.0153477615135407e-05
11.342551299952902,7.936361295564177e-06
11.348742799949832,6.773338493835831e-06
11.355550599982962,6.057886978627042e-06
11.360793399973772,5.571600837722772e-06
11.366164100007154,5.21628788092181e-06
11.371339099947363,4.943246652346724e-06
11.376500600017607,4.725910749998569e-06
11.38199440005701,4.548387521721962e-06
11.387215299997479,4.400403435173377e-06
11.392371400026605,4.274922247306816e-06
11.397857400006615,4.166927504104109e-06
11.403019599965774,4.072743387529803e-06
11.408210800029337,3.989623826822409e-06
11.413953499984927,3.91548697549641e-06
11.41910729999654,3.848735176975463e-06
11.424281800049357,3.7881288275866866e-06
11.429470799979754,3.7326960514802686e-06
11.434591199969873,3.6816670524001966e-06
11.439751300029457,3.6344258849377995e-06
11.445020099985413,3.5904747196473755e-06
11.450200599967502,3.549407167711717e-06
11.4553709999891,3.510888228373742e-06
11.461519800010137,3.474639109899463e-06
11.46687440003734,3.4404256583912105e-06
11.472438600030728,3.4080494730660377e-06
11.478953600046225,3.3773410335645482e-06
11.484108299948275,3.3481543435391425e-06
11.490009799948893,3.320362723960595e-06
11.495370900025591,3.2938554841666006e-06
11.500511100050062,3.2685352674927655e-06
11.50617459998466,3.244315918851162e-06
11.511358199990354,3.221120759248456e-06
11.516516600036994,3.1988811795779776e-06
11.522991999983788,3.1775354868256325e-06
11.528219799976796,3.157027951180675e-06
11.533432099968195,3.137308013983224e-06
11.53895710001234,3.118329625554024e-06
11.544126500026323,3.1000506882490493e-06
11.549425299977884,3.082432585567916e-06
11.554667399963364,3.0654397818098187e-06
11.559808199992403,3.0490394800153982e-06
11.565062299952842,3.033201328261994e-06
11.571243899990804,3.0178971663549496e-06
11.576557300053537,3.0031008062719694e-06
11.581809499999508,2.98878784104575e-06
11.586971499957144,2.974935477823932e-06
11.592094999970868,2.9615223911872133e-06
11.597610300057568,2.948528594074444e-06
11.602817600010894,2.935935323496003e-06
11.60798930004239,2.923724939074593e-06
11.613274100003764,2.9118808327363558e-06
11.618447500048205,2.9003873478361394e-06
11.623662500060163,2.889229706716125e-06
11.629316700040363,2.878393945396526e-06
11.634567399974912,2.867866854778551e-06
11.639695600024424,2.85763592723982e-06
11.644952000002377,2.8476893082106016e-06
11.650101299979724,2.838015752195671e-06
11.655242800014094,2.8286045824023587e-06
11.660599500057288,2.8194456540643977e-06
11.665874400059693,2.8105293205947934e-06
11.671059099957347,2.801846402602044e-06
11.676746599958278,2.7933881593352075e-06
11.682554100058042,2.785146262286986e-06
11.68773670005612,2.7771127708349606e-06
11.693085400038399,2.7692801097039996e-06
11.698321699979715,2.761641047991286e-06
11.703510700026527,2.7541886797616808e-06
11.708823399967514,2.7469164059481856e-06
11.71414840000216,2.7398179174969535e-06
11.719401699956506,2.732887179644555e-06
11.72472379996907,2.7261184172694355e-06
11.729861999978311,2.7195061011386732e-06
11.73503179999534,2.713044935065618e-06
11.740333599969745,2.7067298439180827e-06
11.745516899973154,2.70055596231134e-06
11.750719800009392,2.694518623989921e-06
11.756288400036283,2.6886133519124804e-06
11.761472600046545,2.682835848912357e-06
11.76694999996107,2.677181988832826e-06
11.77225839998573,2.67164780833119e-06
11.777421399950981,2.6662294989781656e-06
11.782681199954823,2.66092339995627e-06
11.788798099965788,2.655725991108205e-06
11.794257799978368,2.6506338863287644e-06
11.799561099964194,2.645643827433672e-06
11.805580700049177,2.6407526782662596e-06
11.81077290000394,2.6359574191631733e-06
11.816512300050817,2.631255141738269e-06
11.8218813999556,2.626643043895386e-06
11.827048999955878,2.6221184251136067e-06
11.832324699964374,2.617678682052274e-06
11.837492699967697,2.6133213043023825e-06
11.842688399949111,2.609043870326957e-06
11.848074699984863,2.6048440437578707e-06
11.853228199994192,2.6007195697286327e-06
11.858362199971452,2.596668271469699e-06
11.863630200037733,2.592688047011779e-06
11.868862299947068,2.588776866165123e-06
11.874141399981454,2.5849327675101578e-06
11.879569399985485,2.581153855653286e-06
11.885150199988857,2.5774382985002546e-06
11.890453599975444,2.573784324768248e-06
11.896221600007266,2.570190221564928e-06
11.901934299967252,2.5666543320573093e-06
11.90710329997819,2.563175053314288e-06
11.91275899996981,2.559750834192262e-06
11.918015399947762,2.5563801733363404e-06
11.923208000021987,2.553061617287181e-06
11.92848070000764,2.549793758676961e-06
11.933743100031279,2.5465752344467113e-06
11.938931899960153,2.5434047242650098e-06
11.944463800056837,2.5402809488507162e-06
11.949831699952483,2.5372026685277375e-06
11.955109199974686,2.5341686817598745e-06
11.962633099989034,2.531177823755772e-06
11.968193699955009,2.528228965164398e-06
11.973488999996334,2.5253210107695574e-06
11.978901399997994,2.5224528983026855e-06
11.98439190001227,2.519623597277882e-06
11.989718700060621,2.516832107903523e-06
11.994914900045842,2.514077459936543e-06
12.00040140002966,2.5113587117426874e-06
12.006343299988657,2.5086749492766396e-06
12.011545400018804,2.5060252851367886e-06
12.01700550003443,2.503408857650973e-06
12.022266300045885,2.500824830074148e-06
12.027420899947174,2.4982723896567254e-06
12.03272829996422,2.495750746929124e-06
12.03786779998336,2.49325913489926e-06
12.043110399972647,2.4907968083009536e-06
12.048414599965326,2.4883630429119467e-06
12.053577200043947,2.4859571348441866e-06
12.058784399996512,2.483578399922499e-06
12.063968400005251,2.4812261730123824e-06
12.069120200001635,2.4788998074389307e-06
12.074270299985074,2.47659867438909e-06
12.079578800010495,2.4743221623807543e-06
12.084759899997152,2.4720696766738635e-06
12.08989639999345,2.469840638767184e-06
12.096027299994603,2.467634485913409e-06
12.1015977000352,2.465450670584669e-06
12.10679039999377,2.4632886600679737e-06
12.112771700019948,2.4611479359848414e-06
12.11831789999269,2.4590279938283206e-06
12.123556799953803,2.456928342585932e-06
12.129159400006756,2.4548485043324634e-06
12.134317500051111,2.4527880138024134e-06
12.139471000060439,2.4507464180343405e-06
12.144897300051525,2.4487232760530337e-06
12.150052199955098,2.446718158405402e-06
12.155209699994884,2.4447306469378002e-06
12.16058280004654,2.442760334395431e-06
12.16575369995553,2.440806824143089e-06
12.170968899969012,2.438869729807295e-06
12.176808699965477,2.4369486750652664e-06
12.18208339996636,2.435043293276282e-06
12.187389499973506,2.4331532272246896e-06
12.19259150000289,2.43127812889191e-06
12.19780720002018,2.4294176591547125e-06
12.203583599999547,2.427571487527014e-06
12.210549899959005,2.4257392919623707e-06
12.215867400052957,2.423920758591167e-06
12.221779300016351,2.4221155814688337e-06
12.227450100006536,2.4203234623959165e-06
12.232715000049211,2.418544110690108e-06
12.238020700053312,2.416777242967158e-06
12.24318900005892,2.415022582947722e-06
12.248335600015707,2.4132798612661534e-06
12.253814000054263,2.411548815292987e-06
12.258991400012746,2.409829188929993e-06
12.26419120002538,2.4081207324182485e-06
12.269774200045504,2.406423202236691e-06
12.27497459994629,2.404736360836206e-06
12.280145299970172,2.403059976577367e-06
12.285421999986283,2.401393823482994e-06
12.29064030002337,2.399737681158456e-06
12.295793900033459,2.398091334612236e-06
12.30112720001489,2.396454574103232e-06
12.306294100009836,2.394827195011625e-06
12.311442099977285,2.393208997708095e-06
12.316735600004904,2.3915997874320197e-06
12.321996700018644,2.3899993741347554e-06
12.327235099975951,2.388407572376344e-06
12.333588800043799,2.3868242012067173e-06
12.339008599985391,2.3852490840532972e-06
12.34454249998089,2.3836820485764168e-06
12.350942000048235,2.3821229265974165e-06
12.35616059997119,2.380571553966571e-06
12.361569899949245,2.379027770482546e-06
12.366758999996819,2.3774914197447537e-06
12.371979300049134,2.375962349128278e-06
12.377257599961013,2.3744404096190926e-06
12.382542700041085,2.372925455743224e-06
12.38777160004247,2.371417345524419e-06
12.393309599952772,2.3699159403018975e-06
12.398510199971497,2.3684211047380642e-06
12.40368510002736,2.3669327066616827e-06
12.408961900044233,2.3654506170550347e-06
12.414201300009154,2.363974709915752e-06
12.419362199958414,2.362504862209706e-06
12.425637500011362,2.3610409538097556e-06
12.430877499980852,2.359582867373413e-06
12.436009300057776,2.3581304883234005e-06
12.442245800048113,2.3566837047748196e-06
12.447664499981329,2.355242407434026e-06
12.452973400009796,2.353806489563034e-06
12.458169399993494,2.352375846897193e-06
12.463389400043525,2.3509503776075428e-06
12.468670399975963,2.349529982216755e-06
12.473864499945194,2.348114563574674e-06
12.479043200029992,2.3467040267414997e-06
12.484774800017476,2.34529827899246e-06
12.491509099956602,2.343897229752168e-06
12.496727399993688,2.3425007904986683e-06
12.502039100043476,2.341108874780347e-06
12.507220900035463,2.3397213980968266e-06
12.512401500018314,2.3383382779174205e-06
12.517812900012359,2.3369594335966758e-06
12.522978199995123,2.335584786286249e-06
12.528129199985415,2.334214259009582e-06
12.533438100013882,2.3328477764921782e-06
12.538621000014246,2.3314852651973153e-06
12.54391560005024,2.330126653262708e-06
12.549949200008996,2.3287718704307394e-06
12.5555981999496,2.3274208480644967e-06
12.560765499947593,2.3260735190679374e-06
12.565970800002106,2.324729817874676e-06
12.571120899985544,2.3233896803818936e-06
12.57631090003997,2.322053043934305e-06
12.584119500010274,2.3207198473124096e-06
12.592459399951622,2.3193900306389214e-06
12.598165199975483,2.3180635353982387e-06
12.604398500057869,2.316740304391523e-06
12.609884800040163,2.315420281674358e-06
12.615139300003648,2.3141034125931824e-06
12.6203185999766,2.3127896436947673e-06
12.625774799962528,2.311478922704079e-06
12.631147900014184,2.310171198527445e-06
12.636336100054905,2.3088664212088204e-06
12.641759900026955,2.3075645418949256e-06
12.647053400054574,2.306265512823846e-06
12.65221189998556,2.304969287283211e-06
12.658012000028975,2.3036758195953186e-06
12.663840600056574,2.3023850650833503e-06
12.66905340005178,2.3010969800739036e-06
12.67430139996577,2.299811521855644e-06
12.679526000050828,2.298528648642253e-06
12.684714899980463,2.2972483195651694e-06
12.690174299990758,2.2959704946558775e-06
12.695376300020143,2.2946951348392963e-06
12.700584199978039,2.293422201876326e-06
12.705840999959037,2.292151658360837e-06
12.71113479998894,2.2908834677097833e-06
12.716341100051068,2.289617594142206e-06
12.721816399949603,2.288354002646069e-06
12.727050899993628,2.28709265898667e-06
12.732225900050253,2.285833529640168e-06
12.737472399952821,2.284576581835315e-06
12.74265979998745,2.2833217835051892e-06
12.747844400000758,2.28206910327561e-06
12.753469999996014,2.280818510446464e-06
12.758616799954325,2.279569974969927e-06
12.763809700030833,2.27832346747098e-06
12.76983470004052,2.2770789591744864e-06
12.775251299957745,2.275836421954628e-06
12.780546499998309,2.2745958282502244e-06
12.785928700002842,2.2733571511153818e-06
12.791075899964198,2.2721203641757957e-06
12.796357800019905,2.2708854416272556e-06
12.801658399985172,2.2696523581867392e-06
12.806864600046538,2.268421089152994e-06
12.812162999995053,2.2671916102943773e-06
12.817360099987127,2.2659638979487237e-06
12.822533900034614,2.2647379289085682e-06
12.827735799946822,2.263513680496869e-06
12.83290959999431,2.262291130483776e-06
12.838105599978007,2.261070257114934e-06
12.84360659995582,2.259851039100283e-06
12.850465400028042,2.258633455605167e-06
12.85686749999877,2.257417486221617e-06
12.863400600035675,2.2562031109532756e-06
12.870275399996899,2.2549903102345136e-06
12.87718169996515,2.2537790649353626e-06
12.883862899965607,2.252569356295345e-06
12.891500400030054,2.2513611659276715e-06
12.89879230002407,2.25015447586361e-06
12.904002499999478,2.248949268494102e-06
12.909370600013062,2.24774552657909e-06
12.914533699979074,2.246543233216223e-06
12.919824399985373,2.245342371872888e-06
12.925096899969503,2.244142926344738e-06
12.930241800029762,2.242944880767256e-06
12.93537279998418,2.241748219593187e-06
12.940951299970038,2.2405529276146793e-06
12.946191999944858,2.2393589899056225e-06
12.9513477999717,2.2381663918703566e-06
12.95790969999507,2.2369751191942814e-06
12.963501399965025,2.2357851578597512e-06
12.96902570000384,2.234596494139826e-06
12.974229900049977,2.233409114589911e-06
12.97947220003698,2.2322230059979305e-06
12.985147000057623,2.231038155478544e-06
12.991189499967732,2.229854550374821e-06
12.99641729996074,2.228672178269209e-06
13.001784299965948,2.2274910270243827e-06
13.006964499945752,2.2263110847349876e-06
13.012101000058465,2.2251323397161932e-06
13.017876300029457,2.223954780561159e-06
13.023085099994205,2.2227783960407246e-06
13.02830610005185,2.2216031751796614e-06
13.033554199966602,2.2204291072067194e-06
13.03875229996629,2.219256181582647e-06
13.043898900039494,2.2180843879481418e-06
13.049460800015368,2.216913716180128e-06
13.05465920001734,2.2157441563220478e-06
13.059836899978109,2.2145756986549946e-06
13.065349300042726,2.213408333595854e-06
13.070551299955696,2.21224205179966e-06
13.075732100056484,2.211076844089349e-06
13.081130199949257,2.2099127014413127e-06
13.086333799990825,2.2087496150370173e-06
13.091527399956249,2.207587576229935e-06
13.098311300040223,2.206426576525033e-06
13.103978500002995,2.2052666075948763e-06
13.109264299971983,2.2041076612751044e-06
13.114447799976915,2.2029497295604275e-06
13.119622400030494,2.2017928046016403e-06
13.125446600024588,2.200636878701045e-06
13.133549200021662,2.199481944297947e-06
13.140672000008635,2.198327993969031e-06
13.146877099992707,2.197175020466378e-06
13.152536800014786,2.1960230166465113e-06
13.157955399947241,2.1948719755159613e-06
13.16323679999914,2.1937218902073387e-06
13.168401599978097,2.192572753981061e-06
13.1738601999823,2.191424560244158e-06
13.17905559996143,2.19027730249928e-06
13.18428180005867,2.189130974393816e-06
13.189603599952534,2.1879855696671504e-06
13.194771499955095,2.1868410822090407e-06
13.199926899978891,2.18569750600136e-06
13.205865200026892,2.1845548351254278e-06
13.212803500005975,2.183413063809166e-06
13.218067300040275,2.1822721863520243e-06
13.22354160004761,2.1811321971686917e-06
13.228710100054741,2.179993090799056e-06
13.233908800058998,2.1788548618366234e-06
13.239426600048319,2.1777175050166618e-06
13.244584599975497,2.17658101515321e-06
13.249817300005816,2.1754453871507773e-06
13.25701649999246,2.1743106160002847e-06
13.262650500051677,2.1731766968051797e-06
13.268053299980238,2.1720436247282933e-06
13.273250699974597,2.1709113950585615e-06
13.27846810000483,2.169780003116069e-06
13.283903899951838,2.1686494443578986e-06
13.289116799947806,2.1675197142849382e-06
13.29433780000545,2.1663908084895607e-06
13.299711000057869,2.1652627226391778e-06
13.30490860005375,2.1641354524922058e-06
13.31008710002061,2.1630089938547488e-06
13.316274599987082,2.161883342642236e-06
13.324492300045677,2.1607584947914313e-06
13.333043199963868,2.159634446360201e-06
13.340700299944729,2.158511193441659e-06
13.347405900014564,2.157388732224698e-06
13.355232200003229,2.1562670589262082e-06
13.362595799961127,2.155146169853775e-06
13.370057699969038,2.154026061377683e-06
13.378351700026542,2.1529067299224247e-06
13.385146399959922,2.1517881719736896e-06
13.392280100029893,2.1506703840795806e-06
13.3992093000561,2.1495533628539445e-06
13.406077199964784,2.1484371049392443e-06
13.413157399976626,2.1473216070795604e-06
13.420451599988155,2.146206866024035e-06
13.428453300031833,2.1450928786142795e-06
13.435675399960019,2.1439796417216258e-06
13.442728800000623,2.1428671522774547e-06
13.44983359996695,2.141755407255766e-06
13.457118000020273,2.140644403708153e-06
13.464076000032946,2.1395341386908638e-06
13.47110349999275,2.1384246093416905e-06
13.47807750001084,2.1373158128370096e-06
13.485245699994266,2.1362077463783844e-06
13.492697900044732,2.135100407243916e-06
13.499889299971983,2.1339937927269675e-06
13.508124500047415,2.1328879001968277e-06
13.515308300033212,2.1317827270234605e-06
13.522480900050141,2.1306782706551274e-06
13.529522299999371,2.1295745285524406e-06
13.536588600021787,2.1284714982278516e-06
13.543223400018178,2.127369177247868e-06
13.550587199977599,2.126267563189479e-06
13.557724999962375,2.125166653685461e-06
13.564652799977921,2.12406644638565e-06
13.571028199978173,2.1229669390097734e-06
13.577236299985088,2.1218681292741586e-06
13.584533300017938,2.1207700149556873e-06
13.592438800027594,2.1196725938533414e-06
13.599730100017041,2.1185758638034727e-06
13.606918600038625,2.1174798226792373e-06
13.614251999999397,2.116384468363219e-06
13.622112600016408,2.115289798815903e-06
13.629385199979879,2.114195811968539e-06
13.63653689995408,2.11310250581828e-06
13.643928100005724,2.112009878398699e-06
13.651052100001834,2.11091792775921e-06
13.657984500052407,2.1098266519593884e-06
13.665307700051926,2.108736049114819e-06
13.667056599981152,2.1084635033312704e-06
13.668862099992111,2.108190999470755e-06
13.670646899961866,2.10791853749321e-06
13.672439799993299,2.107646117367104e-06
13.674259699997492,2.1073737390690366e-06
13.676034200005233,2.1071014025664147e-06
13.67779009998776,2.106829107842848e-06
13.679625099990517,2.1065568548571934e-06
13.681390300043859,2.106284643590375e-06
13.683094499981962,2.106012474010477e-06
13.684831200051121,2.1057403460855284e-06
13.686564699979499,2.105468259787891e-06
13.68851889995858,2.1051962151034245e-06
13.69040479999967,2.1049242119855773e-06
13.692175899981521,2.104652250414685e-06
13.694008399965242,2.104380330365124e-06
13.695816199993715,2.1041084518027083e-06
13.697521000052802,2.103836614720078e-06
13.699292000033893,2.1035648190566504e-06
13.70106620003935,2.103293064816873e-06
13.702814299962483,2.1030213519582053e-06
13.704732700018212,2.1027496804588683e-06
13.706549700000323,2.1024780502877655e-06
13.70838950003963,2.1022064614141784e-06
13.710177700035274,2.101934913826522e-06
13.7119512000354,2.1016634074808844e-06
13.713788200053386,2.1013919423618077e-06
13.715555100003257,2.1011205184329217e-06
13.71730659995228,2.1008491356869085e-06
13.719124100054614,2.100577794075342e-06
13.720895300037228,2.100306493592309e-06
13.722629199968651,2.1000352341979875e-06
13.724345399998128,2.0997640158695808e-06
13.726084199966863,2.099492838574312e-06
13.727878600009717,2.099221702300234e-06
13.729658200056292,2.098950607020352e-06
13.731447400059551,2.098679552707859e-06
13.733209499972872,2.0984085393177405e-06
13.735090999980457,2.098137566856915e-06
13.736920000053942,2.0978666352725664e-06
13.738705600029789,2.097595744553025e-06
13.740530299954116,2.0973248946737293e-06
13.742342700017616,2.097054085598608e-06
13.74412599997595,2.096783317315419e-06
13.745907800039276,2.096512589798765e-06
13.747673099976964,2.096241903023966e-06
13.749492199975066,2.095971256948318e-06
13.751459600054659,2.0957006515744595e-06
13.75332190003246,2.0954300868512333e-06
13.755128200049512,2.095159562773202e-06
13.75697049999144,2.09488907931067e-06
13.758612900041044,2.0946186364423393e-06
13.760354900034145,2.0943482341346497e-06
13.762157500023022,2.094077872373682e-06
13.763956899987534,2.0938075511199942e-06
13.76577499997802,2.093537270374505e-06
13.767590799950995,2.0932670300865227e-06
13.769390600034967,2.0929968302567304e-06
13.771185699966736,2.092726670844687e-06
13.773107500048354,2.092456551830002e-06
13.775003700051457,2.092186473196595e-06
13.776870100060478,2.0919164349073116e-06
13.778726499993354,2.0916464369529742e-06
13.780720100039616,2.091376479302316e-06
13.782675400027074,2.091106561926573e-06
13.784592199954204,2.090836684823254e-06
13.78640570002608,2.090566847940785e-06
13.78825440001674,2.0902970512777787e-06
13.790025199996307,2.090027294812088e-06
13.791866000043228,2.0897575785010093e-06
13.793627999955788,2.089487902334853e-06
13.795370599953458,2.0892182662956016e-06
13.79714649997186,2.0889486703582816e-06
13.798919699969701,2.088679114486196e-06
13.800607800018042,2.088409598678564e-06
13.802350200014189,2.088140122890948e-06
13.8040456000017,2.0878706871193177e-06
13.805687900050543,2.087601291330686e-06
13.80743829999119,2.0873319355046345e-06
13.80926140001975,2.0870626196219826e-06
13.811049800016917,2.086793343670033e-06
13.81298990000505,2.0865241076009446e-06
13.814977900008671,2.0862549114106092e-06
13.816702099982649,2.085985755075942e-06
13.81847519997973,2.0857166385743334e-06
13.820192200015299,2.0854475618814026e-06
13.821931899990886,2.0851785249828805e-06
13.82383440004196,2.0849095278478547e-06
13.825531000038609,2.0846405704578653e-06
13.827226900029927,2.0843716527931455e-06
13.82903779996559,2.0841027748343463e-06
13.830806700047106,2.0838339365475544e-06
13.832481699995697,2.083565137924857e-06
13.834190899971873,2.083296378952511e-06
13.835954800015315,2.0830276595824125e-06
13.837806100025773,2.0827589798213257e-06
13.8395959000336,2.0824903396314603e-06
13.841396200004965,2.082221738993676e-06
13.843167999992147,2.081953177893206e-06
13.845031499979086,2.0816846563009044e-06
13.84682169998996,2.081416174210992e-06
13.8485975000076,2.0811477315887344e-06
13.85042449994944,2.0808793284182118e-06
13.852262599975802,2.0806109646764884e-06
13.853998000035062,2.080342640344736e-06
13.855788000044413,2.080074355397346e-06
13.857578000053763,2.0798061098286714e-06
13.859386599971913,2.0795379036043903e-06
13.861379500012845,2.079269736714968e-06
13.863218600046821,2.0790016091273287e-06
13.865105499979109,2.0787335208420877e-06
13.866964900051244,2.0784654718164787e-06
13.86862820002716,2.0781974620366886e-06
13.870338700013235,2.077929491487816e-06
13.87210929999128,2.0776615601471075e-06
13.873911999980919,2.077393668003985e-06
13.875833999947645,2.077125815016006e-06
13.877686999971047,2.0768580011926314e-06
13.879358500009403,2.0765902264960852e-06
13.881194100016728,2.076322490909886e-06
13.883018200052902,2.0760547944108474e-06
13.88475099997595,2.075787136982509e-06
13.886665199999698,2.0755195186089677e-06
13.888427600031719,2.0752519392796802e-06
13.890429500024766,2.074984398948821e-06
13.892440299969167,2.0747168976202547e-06
13.894099400029518,2.0744494352681557e-06
13.895837699994445,2.074182011872383e-06
13.897660200018436,2.0739146274114513e-06
13.899482700042427,2.0736472818724035e-06
13.90125039999839,2.0733799752252593e-06
13.903018199955113,2.0731127074730846e-06
13.904742300044745,2.0728454785760653e-06
13.906567599973641,2.0725782885185856e-06
13.908843099954538,2.0723111372822116e-06
13.91072130005341,2.072044024861727e-06
13.912624699994922,2.0717769512218144e-06
13.914848300046287,2.0715099163556314e-06
13.916920899995603,2.0712429202478927e-06
13.919003100018017,2.0709759628635827e-06
13.921102700056508,2.070709044185962e-06
13.923291299957782,2.0704421642173653e-06
13.925364800030366,2.070175322916681e-06
13.927354100043885,2.0699085202707573e-06
13.929347299970686,2.069641756275904e-06
13.931394099956378,2.069375030902968e-06
13.93353559996467,2.0691083441329037e-06
13.935617199982516,2.0688416959550794e-06
13.937828100053594,2.06857508633924e-06
13.940072800032794,2.068308515272068e-06
13.942132700001821,2.0680419827476823e-06
13.944201400037855,2.0677754887300564e-06
13.946615400025621,2.0675090332144515e-06
13.949034600052983,2.0672426161767214e-06
13.951070299954154,2.0669762376022925e-06
13.953184199985117,2.0667098974696407e-06
13.955437800032087,2.066443595770454e-06
13.957453900016844,2.0661773324714447e-06
13.959473900031298,2.065911107577411e-06
13.961617200053297,2.065644921052499e-06
13.963758799945936,2.065378772882721e-06
13.965991799952462,2.0651126630526823e-06
13.968022000044584,2.0648465915511845e-06
13.97012569999788,2.064580558354065e-06
13.972268600016832,2.0643145634490074e-06
13.974354299949482,2.0640486068107384e-06
13.9764924000483,2.063782688426825e-06
13.978607499971986,2.06351680828929e-06
13.980794599978253,2.0632509663672278e-06
13.983013299992308,2.0629851626468144e-06
13.985153599991463,2.0627193971074217e-06
13.987318400060758,2.0624536697513793e-06
13.989342499990016,2.0621879805419757e-06
13.991271700011566,2.0619223294702063e-06
13.99336459999904,2.061656716523898e-06
13.995405900059268,2.0613911416782797e-06
13.997494300012477,2.0611256049187366e-06
13.999546100036241,2.0608601062302913e-06
14.001645999960601,2.060594645602727e-06
14.003873700043187,2.0603292229971724e-06
14.005981200025417,2.0600638384331132e-06
14.008163999998942,2.059798491854663e-06
14.010318599990569,2.0595331832830485e-06
14.01236809999682,2.0592679126721897e-06
14.01469730003737,2.059002680015208e-06
14.016921699978411,2.0587374853029805e-06
14.018907599966042,2.0584723285202776e-06
14.021161200013012,2.058207209643668e-06
14.023296599974856,2.0579421286593556e-06
14.025536900036968,2.057677085545608e-06
14.027675800025463,2.0574120802886593e-06
14.029829200007953,2.057147112886957e-06
14.03200010000728,2.056882183306637e-06
14.034149899962358,2.056617291542049e-06
14.036221100017428,2.0563524375763903e-06
14.03831800003536,2.0560876213887017e-06
14.040362400002778,2.055822842965075e-06
14.042279100045562,2.055558102291334e-06
14.0440139999846,2.0552933993540796e-06


==> l0FISTA_sol_dist.csv <==
x,y
0.00000001,0.3946038760562327
0.002849700045771897,0.36350378467905053
0.005240099970251322,0.3468816356913516
0.007183199981227517,0.3351202465927594
0.008719500037841499,0.32599744079421783
0.01006020000204444,0.3186012505899967
0.011895500007085502,0.312391262840078
0.013305100030265749,0.30702243401856244
0.014650500030256808,0.3022812871236647
0.01595090003684163,0.2980203251749029
0.017328400048427284,0.2941347329496409
0.019194600055925548,0.2905527679760779
0.020634899963624775,0.28721708441695204
0.0219619000563398,0.28409647038955577
0.023303600028157234,0.28115890652548914
0.02492190001066774,0.27837605277547056
0.02686450001783669,0.27572660982012115
0.028284800006076694,0.2731974627598022
0.029627199983224273,0.270774403554966
0.030931200017221272,0.2684434809433958
0.032689500018022954,0.26619819451932064
0.03404419997241348,0.2640329922720564
0.035344399977475405,0.26194151528802884
0.036638100049458444,0.25991130120163014
0.037929699989035726,0.2579428563878231
0.03951140004210174,0.25603009055305787
0.0409112999914214,0.25417093922601447
0.04223320004530251,0.2523585135915486
0.04354740004055202,0.2505920284566621
0.04484870005398989,0.24886470449587456
0.04638139996677637,0.2471857978259475
0.04768239997792989,0.24554298188234217
0.04897919995710254,0.24394072720857582
0.050265499972738326,0.2423713696252981
0.05155079998075962,0.2408363284838881
0.05294209998100996,0.2393316812758465
0.054227499989792705,0.2378576732607222
0.055505899945273995,0.2364137614451051
0.056845600018277764,0.23499572546310918
0.058137299958616495,0.23360414809803054
0.05977960000745952,0.2322393585390884
0.06173359998501837,0.23089920075654888
0.06357360002584755,0.2295839070026887
0.06531770003493875,0.22829109823476215
0.06670179998036474,0.22701999666408967
0.06801319995429367,0.2257684377233178
0.06931619998067617,0.22453930279072457
0.07059579994529486,0.2233258441226659
0.07187510002404451,0.22213351168006662
0.0731534999795258,0.2209616752317362
0.07443339994642884,0.21980879712296933
0.07571540004573762,0.2186719318761723
0.07734730001538992,0.21755355004934815
0.07918090000748634,0.21645137993578123
0.08105899998918176,0.21536501293892002
0.08291190001182258,0.21429242977911325
0.0847465000115335,0.2132352452161289
0.08645629999227822,0.21219469404185867
0.08798369998112321,0.21116836476024203
0.08931239997036755,0.21015589727085024
0.0906037000240758,0.2091569612430606
0.09189040004275739,0.20817124617288615
0.09347349999006838,0.20719678015665383
0.09489069995470345,0.20623680643947256
0.0968635999597609,0.2052892378127184
0.09853740001562983,0.20435379258026298
0.0998808000003919,0.20343021070321993
0.10144790005870163,0.2025167100435131
0.10283510002773255,0.20161536775926878
0.10415420006029308,0.20072703649972573
0.10545799997635186,0.19984786249036582
0.1067551999585703,0.19898090298357435
0.1087600999744609,0.1981242373196571
0.1102926000021398,0.19727764346460622
0.11225710005965084,0.19644092265682686
0.11385930003598332,0.1956138876098117
0.1158531999681145,0.19479635957494223
0.11770019994582981,0.19398665314375071
0.11948780005332083,0.1931881291322038
0.1212284000357613,0.19239852045874944
0.12351439998019487,0.19161602554450766
0.12540869996882975,0.19084264452298777
0.12716689996886998,0.19007781105483115
0.12943269999232143,0.18932349644435034
0.1314446999458596,0.18857720501008057
0.13301059999503195,0.1878387226655715
0.13464109995402396,0.1871078847862795
0.13705969997681677,0.18638329652029012
0.1390918999677524,0.18566773856874205
0.14102440001443028,0.18495934054299246
0.14312130003236234,0.1842579655077229
0.1452850999776274,0.18356188162945636
0.14721019996795803,0.18287301157089414
0.14916210004594177,0.18219268114585566
0.15142350003588945,0.18151883818506406
0.15339230000972748,0.18084941212840722
0.15541550004854798,0.1801886970352026
0.1581484000198543,0.17953226167318073
0.16068129998166114,0.17888229605759332
0.1627841000445187,0.17824006279608587
0.16549809998832643,0.1776036473050971
0.16754789999686182,0.17697295177029032
0.16948659997433424,0.1763443644017128
0.17181860003620386,0.1757237038193254
0.17424219998065382,0.1751105465944461
0.17656040005385876,0.174502746181506
0.1794075999641791,0.17390021551235005
0.18148010002914816,0.1733028699952753
0.18347359995823354,0.17271062922017325
0.18587329995352775,0.17212341711954665
0.18808450002688915,0.17154116144872902
0.19018270005472004,0.17096379325515185
0.19252469995990396,0.1703912464436447
0.19468199997209013,0.16982146302365267
0.19667760003358126,0.16925846552801446
0.19878129998687655,0.16869814007361736
0.2010584999807179,0.16814440876108577
0.20305719994939864,0.16759525760701502
0.20500079996418208,0.16705057385629957
0.20737459999509156,0.16651029485856106
0.20940609998069704,0.1659743654986669
0.2113522000145167,0.16544104104761861
0.21354769996833056,0.16491410287466948
0.2160936000291258,0.16439131025356837
0.21844419999979436,0.16387047372654198
0.221330999978818,0.163355695990184
0.22420629998669028,0.16284495947233213
0.24915180006064475,0.162338199602285
0.25380579999182373,0.16183536632982842
0.2589451000094414,0.16133641390385675
0.26273149996995926,0.1608412988587561
0.26667299994733185,0.16034997936906745
0.2738369000144303,0.15985852205455883
0.27733479999005795,0.15937472030628427
0.28183370002079755,0.1588946574616829
0.2856474999571219,0.15841825555899716
0.2901924999896437,0.15794332918607312
0.3026464000577107,0.1574744020788749
0.3078774999594316,0.15700899187324943
0.31709090003278106,0.15654536311341075
0.3225186000345275,0.1560871553150902
0.3263729000464082,0.15563001546013744
0.32970720005687326,0.15517847836665635
0.33484539994969964,0.1547281400311642
0.3386039000470191,0.1542831490862001
0.3418158000567928,0.15383924026951584
0.34546960005536675,0.153400891117294
0.3480587999802083,0.15296564807870935
0.35151439998298883,0.15253345539628604
0.3538430000189692,0.1521020374811497
0.356049400055781,0.15167634442848105
0.35857070004567504,0.1512535789370152
0.36116430000402033,0.15083364415842113
0.36333149997517467,0.15041649626791787
0.3655690000159666,0.15000210022009153
0.3678106999723241,0.14959042421708063
0.3699248000048101,0.14918143835866374
0.3721722000045702,0.14877511410472719
0.3745424000080675,0.1483692188619792
0.37667839997448027,0.14796826119868497
0.3790848000207916,0.1475676532328499
0.38138130004517734,0.14717208356669947
0.3835987000493333,0.14677906112726732
0.3858779000584036,0.14638853863091986
0.38820000004488975,0.14600048516876643
0.3904409999959171,0.14561487406282816
0.39264320000074804,0.14523168054927527
0.39697060000617057,0.1448484764144656
0.40131940005812794,0.14446991082444785
0.4049630999797955,0.14409372628365438
0.4095147999469191,0.14371989131499113
0.4137368999654427,0.1433483789430641
0.41755040001589805,0.1429791649157955
0.4196333000436425,0.14261222675810864
0.4222691999748349,0.14224754323281202
0.4245220000157133,0.1418850940175052
0.42669840005692095,0.14152485950237256
0.4293086000252515,0.14116682065860123
0.43147870001848787,0.14081095894956674
0.4335545999929309,0.14045725626874161
0.43606640002690256,0.1401056948947873
0.4383926000446081,0.13975625745800097
0.44037540000863373,0.1394089269144642
0.44288790004793555,0.13906368652554713
0.44500569999217987,0.1387179746845855
0.4471172000048682,0.13837690036849298
0.44957020005676895,0.13803788271572295
0.4518769000424072,0.1377009018137726
0.454091600026004,0.1373659395201084
0.4565129999537021,0.13703297858456867
0.45861420000437647,0.13670200235545654
0.46064750000368804,0.13637299466263317
0.4630566999549046,0.13604340982771376
0.46520330000203103,0.1357183869986603
0.46750180004164577,0.13539533747711366
0.47015009995084256,0.13507420226313743
0.4724635999882594,0.1347549593277225
0.4748237000312656,0.13443759186993318
0.4784316000295803,0.13412208455254246
0.4817068000556901,0.1338057876891684
0.4850760999834165,0.13349387072388058
0.506465999991633,0.13106337885235808
0.5275035999948159,0.12874325594182662
0.5461766000371426,0.12652751008296592
0.5611806999659166,0.1244055368328905
0.5735518999863416,0.12238510554150216
0.584535300033167,0.12043897233004426
0.5949588000075892,0.11859175648667881
0.6060085999779403,0.11682840208345564
0.6165347000351176,0.11513842071504683
0.6279946999857202,0.11351841131434805
0.6399958999827504,0.11197239461791465
0.6524941000388935,0.11049000317006318
0.6633160000201315,0.10906855964316894
0.6740141999907792,0.1077080715847376
0.6843022999819368,0.10639810725864739
0.6948514999821782,0.10513946369683223
0.7054786999942735,0.10393306790465869
0.7159443000564352,0.10276974261400457
0.7265265999594703,0.10165283922350907
0.7373970999615267,0.10058111263406819
0.7482893000124022,0.0995481401422131
0.7589606000110507,0.09854529262337668
0.76957460003905,0.09758612149618635
0.7798867999808863,0.09666120545685035
0.7903572999639437,0.09576842644078418
0.8008793999906629,0.09490618236770408
0.8111889000283554,0.09407009344273454
0.8216633000411093,0.09326246836389754
0.832934399950318,0.09248549399956534
0.8433101000264287,0.09173374173363576
0.8548286999575794,0.0910022123087116
0.8653616999508813,0.09029811169540251
0.8759659000206739,0.08961638531288163
0.8862951999763027,0.08894092757242257
0.8968595999758691,0.08830230544070275
0.9074766000267118,0.08767138025154972
0.917851599981077,0.08707276455243824
0.928504699957557,0.08649185208854351
0.9395821000216529,0.08592415432960208
0.950308799976483,0.08537318030048266
0.963181099970825,0.08484137992319474
0.974105800036341,0.08431465048765104
0.9847058999584988,0.08380587801973653
0.995565399993211,0.08331468691394718
1.0061197000322863,0.08283582134531244
1.0163886999944225,0.08236849720331584
1.0327321999939159,0.08190754211077508
1.0443862000247464,0.08146149612342181
1.0551037000259385,0.0810255422793464
1.066439599962905,0.08059918368850287
1.0771342000225559,0.08018198467803894
1.088738500024192,0.07977354519172568
1.0992164999479428,0.07937349337317927
1.1097726000007242,0.07898148163545861
1.1202214000513777,0.07859718389911259
1.1307644000044093,0.07822029343075784
1.1413415999850258,0.0778505210635455
1.1517850999953225,0.07748301941949527
1.1625037000048906,0.0771268718055248
1.1733106999890879,0.07677710006019932
1.1843016999773681,0.07643344498352163
1.1948087000055239,0.07609567578266005
1.205295899999328,0.07576357845530533
1.2156111999647692,0.07543695164548199
1.2285642999922857,0.07511560465140611
1.2390323999570683,0.07479935624082372
1.249349500052631,0.07448803382311414
1.2601512999972329,0.07417652669209814
1.2726025000447407,0.0738746458905435
1.2837295000208542,0.07357742267759403
1.294684899970889,0.07328456622198659
1.3051030000206083,0.07299589610283826
1.3156352000078186,0.072711263245732
1.3260477000148967,0.07243053272975598
1.3397944000316784,0.0721535786571539
1.3504116999683902,0.07188028208142805
1.360838899970986,0.0716105299326855
1.3711657000239938,0.07134421434861041
1.3818563000531867,0.07108123220126616
1.3925862000323832,0.07082148473173575
1.4034115000395104,0.07056487725078346
1.4140401999466121,0.07031131888362233
1.424390000058338,0.07006072234631108
1.4346470000455156,0.06981300374614542
1.4453603000147268,0.06956808240106618
1.4558380000526085,0.06932588067465978
1.46624660002999,0.06908632382428437
1.477037400007248,0.06884933986047628
1.4882475000340492,0.06861485941621044
1.4987030000193045,0.06838281562488228
1.5104089999804273,0.06815314400609086
1.5209378000581637,0.06792578235845984
1.531516500050202,0.06769525027647252
1.5420733999926597,0.06747127241160689
1.5525153999915347,0.06724959010242959
1.5629004000220448,0.06703007906209961
1.5732656000182033,0.06681266964555217
1.58375160000287,0.06659188504375006
1.5943564999615774,0.06637846729752056
1.6046530000166968,0.06616719193077102
1.6161042000167072,0.0659578759996335
1.6266052999999374,0.06574505656302977
1.637123900000006,0.06554008274955564
1.6476856999797747,0.06533695152744634
1.6581586999818683,0.06513548869140971
1.6684585999464616,0.06493562742153804
1.6788967000320554,0.06473207366984295
1.689477700041607,0.06453576103731633
1.6998032999690622,0.06434091325063816
1.7103914000326768,0.06414747306528408
1.721263900049962,0.06395539596539494
1.7321686999639496,0.0637646433106998
1.7426493000239134,0.06357517995604484
1.7532100999960676,0.06338697319855187
1.7635726999724284,0.06319999224613193
1.7741543999873102,0.06300844895105057
1.7855458999983966,0.06282387926874897
1.7959097999846563,0.0626405597331477
1.806417900021188,0.062458383011062706
1.8169530000304803,0.06227731025763568
1.8272729000309482,0.0620973124227754
1.838779899990186,0.06191836358456592
1.8496587000554428,0.06174043965969593
1.8599743000231683,0.0615635179593035
1.8703036999795586,0.06138757695544854
1.8808035999536514,0.06120663074493897
1.8911955000367016,0.06103253060531005
1.9015461000381038,0.060859384274882466
1.9123527000192553,0.06068715729895984
1.9228596000466496,0.060515826907085395
1.933615899994038,0.06034537323965284
1.9451927000191063,0.060175778090125025
1.9566905000247061,0.0600070244353629
1.9675759000238031,0.059839096185949944
1.9786001000320539,0.05967197803202465
1.9893025000346825,0.05950565533904502
1.9996802000096068,0.059340114072515326
2.010082000051625,0.05917534074075959
2.02051709999796,0.059011322349590195
2.030948600033298,0.05884804636519653
2.0415811999700963,0.05868550068294975
2.0526851000031456,0.058523673600618845
2.063298900029622,0.058362553794978254
2.073764899978414,0.0582021303010928
2.0861133000580594,0.05804239249376504
2.0969793000258505,0.05787701069760518
2.107266000006348,0.05771863835650371
2.117792599950917,0.05756099247995863
2.128176199970767,0.057404034446251445
2.1384470999473706,0.057247739244852075
2.1487812000559643,0.05709208825706621
2.1598214999539778,0.05693706644262229
2.17084649996832,0.05678266098765987
2.1812371000414714,0.056628860573577085
2.1916428999975324,0.05647565494799778
2.202011700021103,0.05632303465695348
2.2124320999719203,0.05617099086926694
2.2241146999876946,0.05601951525664398
2.235699199954979,0.05586859990895435
2.246070699999109,0.055718237272564516
2.2564662999939173,0.05556842010423563
2.266956500010565,0.05541914143580552
2.2781301999930292,0.05527039454651272
2.2886585999513045,0.05512217294084659
2.2990128999808803,0.054974470330469566
2.3092899000039324,0.05482728061919297
2.319741499959491,0.054680597890281804
2.3303289000177756,0.05453441639556443
2.3408401999622583,0.05438873054596289
2.352983199991286,0.054243534903157795
2.363546199980192,0.05409882417217243
2.3738650999730453,0.05395459319471138
2.385396199999377,0.053810836943126446
2.395814700052142,0.05366067657653003
2.4060869000386447,0.053517834461440254
2.4169923999579623,0.053375534230245665
2.427962700021453,0.05323371856750823
2.438304799958132,0.05309237276104119
2.4487372000003234,0.05295148718296169
2.4591447999700904,0.052811054148419787
2.4693853999488056,0.052671067072118605
2.4801956999581307,0.0525315200839521
2.49385169998277,0.05239240781712804
2.5078613000223413,0.05225372528034744
2.51887050003279,0.05211546777610891
2.529434100026265,0.05197763084605109
2.5400714999996126,0.05184021023287238
2.550621600006707,0.05170320185279392
2.560943500022404,0.051566601774954327
2.571557000046596,0.051430406205507796
2.5822195999789983,0.05129461147500992
2.592645699973218,0.05115921402816679
2.604260800057091,0.05102421041532766
2.614928500028327,0.05088959728529481
2.625332099967636,0.0507553713791502
2.6359052000334486,0.05062152952488245
2.646554799983278,0.05048806863265512
2.6568666000384837,0.050354985690596855
2.667520600021817,0.050222277761022414
2.6781094999751076,0.05008994197701394
2.688516900059767,0.04995797553930743
2.6989841000176966,0.04982637571343956
2.7098986000055447,0.04969513982711988
2.7206677000503987,0.049564265267798766
2.7311703000450507,0.04943374948040751
2.741510499967262,0.049303589965250395
2.751833999995142,0.04917378427603215
2.7622766999993473,0.04904433001800657
2.7728654999518767,0.04891522484623405
2.783127999980934,0.04878646646393787
2.7940233000554144,0.04865805262095019
2.804554000031203,0.048529981112239835
2.8148487999569625,0.048402249776515145
2.826270699966699,0.04827485649489577
2.8368861000053585,0.048147799189648184
2.8473809000570327,0.04802107582298017
2.8577691999962553,0.047894684395889967
2.868077000021003,0.04776862294706636
2.8785511000314727,0.04764288955183641
2.8889058999484405,0.0475174823211574
2.899449000018649,0.04739239940065074
2.91001650004182,0.047267638969674765
2.9203901999862865,0.04714319924043437
2.9317852000240237,0.04701907845712547
2.942239800002426,0.04689527489511206
2.9526068000122905,0.046771786860134265
2.964535600040108,0.04664861268754567
2.975402200012468,0.04652575074157853
2.9860668999608606,0.04640319941463514
2.9964346999768168,0.04628095712660447
3.0069401999935508,0.04615902232420239
3.0174660000484437,0.04603739348033485
3.0277735999552533,0.045916069093482406
3.042497199960053,0.04579504768710558
3.0553808000404388,0.045674327809069805
3.0659482999471948,0.04555390803108919
3.0766462000319734,0.04543378694818837
3.0881148000480607,0.045313963178181545
3.0987822000170127,0.04519443536116785
3.1093077999539673,0.04507520215904292
3.1196129999589175,0.044956262255025185
3.1301750000566244,0.044837614353197074
3.1410913000581786,0.044719257178060016
3.152033800026402,0.04460118947410286
3.1626494999509305,0.044483410005383306
3.17322240001522,0.04436591755512167
3.1835462000453845,0.044248710925306634
3.193872299976647,0.04413178893631249
3.2043597999727353,0.04401515042652746
3.2146547000156716,0.04389879425199269
3.2274091000435874,0.04378271928605154
3.2378634000197053,0.04366692441900884
3.2483656000113115,0.04355140855779966
3.259550099959597,0.04343617062566732
3.270104299997911,0.043321209561850454
3.2805151999928057,0.04320652432127849
3.290832299971953,0.04309211387427568
3.301234200014733,0.04297797720627299
3.311616100021638,0.04286411331752796
3.3219875999493524,0.0427505212228519
3.3324773999629542,0.04263719995134464
3.3431553000118583,0.04252414854613596
3.3536558999912813,0.042411366064134245
3.3662976999767125,0.04229885157578147
3.376602499978617,0.04218660416481471
3.386871200054884,0.04207462292803384
3.397326000034809,0.04196290697507533
3.407896399963647,0.0418514554281916
3.4181761000072584,0.04174026742203644
3.4286676000338048,0.041629342103455515
3.439258099999279,0.041518678631282516
3.4495053000282496,0.041408276176140235
3.4600226000184193,0.04129813392024678
3.471129099954851,0.04118825105722662
3.481703200028278,0.04107862679192636
3.493222099961713,0.040969260340235125
3.5035674000391737,0.040860150928909336
3.513988499995321,0.04075129779540191
3.524456199957058,0.04064270018769558
3.534853299963288,0.04053435736414038
3.5453032000223175,0.04042626859329507
3.5556980000110343,0.04031843315377244
3.5660090000601485,0.040210850334088326
3.57666669995524,0.04010351943251444
3.58782939997036,0.03999643975693454
3.5982135999947786,0.039889610624704204
3.6086703999899328,0.039783031362514064
3.619001599960029,0.03967670130625604
3.6295119000133127,0.039570619800893034
3.6401470999699086,0.03946478620033166
3.650498199975118,0.039359199867297905
3.660962500027381,0.03925386017321593
3.6713416000129655,0.039148766498089585
3.681719599990174,0.03904391823038677
3.693168199970387,0.038939314766926594
3.703644199995324,0.0388349555127691
3.713866399950348,0.038730839881107655
3.727240200038068,0.038626967293163804
3.741687100031413,0.03852333717808472
3.7562350999796763,0.03841994897284284
3.7707771999994293,0.038316802122138144
3.7854062999831513,0.038213896078302376
3.7999073000391945,0.038111230301205806
3.814556400058791,0.038008804258166044
3.829255499993451,0.037906617423858875
3.8439798000035807,0.037804669280231434
3.8586222999729216,0.03770295931641705
3.8732936000451446,0.03760148702865245
3.8877597999526188,0.03750025192019662
3.9023282000562176,0.0373992535012516
3.9137846999801695,0.037298491288885294
3.9244480000343174,0.03719796480695574
3.934881899971515,0.03709767358603758
3.9455442000180483,0.03699761716334978
3.9578886999515817,0.03689779508268539
3.9687808000016958,0.036798206894342746
3.979350100038573,0.03669885215505839
3.9900820000329986,0.036599730427941415
4.000605599954724,0.03650084128240938
4.01098510005977,0.03640218429412594
4.0224727999884635,0.03630375904493955
4.0330996999982744,0.036205565122823906
4.0433787000365555,0.03610760212181961
4.053846199996769,0.036009869641977416
4.064228100003675,0.035912367289302416
4.074462500051595,0.0358150946757
4.086280100047588,0.0357180514189227
4.096697699977085,0.035621237142518566
4.10693240002729,0.03552465147578064
4.117271999944933,0.03542829405369758
4.128127299947664,0.03533216451690553
4.139020400005393,0.035236262511641143
4.149618900031783,0.03514058768969566
4.160029900027439,0.03504513970837018
4.170319100026973,0.03494991823043182
4.180872799945064,0.03485492292407121
4.191400400013663,0.034760153462860786
4.201706400024705,0.03466560952571406
4.212249899981543,0.034571290796846094
4.224337900057435,0.0344771969657348
4.2357629999751225,0.03438332772708318
4.248399400035851,0.034289682780782454
4.262512000044808,0.03419626183187623
4.277163599967025,0.0341030645905255
4.288382300059311,0.03401009077197437
4.299096700036898,0.033917340096516806
4.309434999944642,0.03382481228946418
4.319833799963817,0.03373250708111358
4.330342200002633,0.03364042420671696
4.3406781000085175,0.03354856340645101
4.352581999963149,0.033456924425387884
4.363102399976924,0.033365507013466626
4.373357299948111,0.03327431092546528
4.385410999995656,0.0331833359209738
4.396312199998647,0.03309258176436765
4.406671799952164,0.03300204822478203
4.417041799984872,0.0329117350760869
4.427451799972914,0.03282164209686246
4.437900600023568,0.03273176907037551
4.448313100030646,0.03264211578455629
4.459719700040296,0.03255268203197603
4.470341800013557,0.03246346760982496
4.48084860004019,0.03237447231989112
4.492381599964574,0.03228569596853956
4.504459199961275,0.0321971383666923
4.519548099953681,0.03210879932980866
4.530602999962866,0.032020678677866204
4.541156199993566,0.031932776235342374
4.551874900003895,0.031845091831196354
4.562238699989393,0.031757625298851615
4.573635300039314,0.031670376476179055
4.584186300053261,0.031583345205480375
4.594502600026317,0.03149653133347218
4.604945200029761,0.03140993471127039
4.6155370000051335,0.03132355519437518
4.625948100001551,0.031237392642656344
4.636586399981752,0.03115144692033905
4.648039099993184,0.031065717895990205
4.658789600012824,0.030980205442504988
4.669158700038679,0.03089490943709391
4.680610500043258,0.03080982976127039
4.691108500002883,0.030724966300838395
4.701607699971646,0.030640318945880866
4.712306899949908,0.030555887590748235
4.722693199990317,0.03047167213404733
4.73318099998869,0.0303876724786308
4.745322200004011,0.030303888531586595
4.755735800019465,0.03022032020422812
4.766095499973744,0.030136967412084454
4.777065600035712,0.030053830074891038
4.788552299956791,0.029970908116580527
4.79938460001722,0.029888201465274118
4.809959099977277,0.02980571005327302
4.820366200059652,0.029723433817050268
4.830973800038919,0.029641372697242832
4.841422999976203,0.029559526638643967
4.8519290999975055,0.02947789559019578
4.862410100060515,0.029396479504982174
4.872755200020038,0.029315278340221858
4.883386599947698,0.02923429205726178
4.894204700016417,0.029153520621570565
4.905262800049968,0.029072964002732436
4.9156930999597535,0.028992622174441075
4.926150599960238,0.02891249511449396
4.936489399988204,0.02883258280478661
4.947090300032869,0.02875288523130723
4.958750099991448,0.028673402384131522
4.970126200001687,0.02859413425741747
4.9806707999669015,0.02851508084940055
4.991591600002721,0.028436242162388957
5.002749499981292,0.028357618202758866
5.013662599958479,0.028279208980950182
5.024163700058125,0.02820101451146204
5.034672899986617,0.028123034812848616
5.044997900025919,0.028045269907715154
5.060800499981269,0.02796771982271377
5.072316300007515,0.027890384588539752
5.083204600028694,0.027813264239927717
5.095857199979946,0.027736358815647826
5.107169099966995,0.027659668358502254
5.118081200052984,0.027583192915321617
5.128561499994248,0.027506932536961456
5.13918429997284,0.027430887278298777
5.1494800000218675,0.027355057198228724
5.160119600011967,0.027279442359661142
5.171041100053117,0.02720404282951728
5.1813956999685615,0.02712885867872655
5.191856599994935,0.027053889982223196
5.202337500057183,0.02696569973882857
5.212640000041574,0.026889580111824286
5.22564560000319,0.026814658656849157
5.236584400059655,0.02674030504593793
5.247340600006282,0.026666365622402988
5.257770400028676,0.026592777785481136
5.268420299980789,0.02651950678962096
5.279137499979697,0.02644652962600869
5.28947329998482,0.02637382955623769
5.300197700038552,0.026301393707966664
5.310812099953182,0.026229211801118604
5.321109800017439,0.026157275390703623
5.332634299993515,0.026085577383056936
5.343092399998568,0.02601411171087034
5.353400400024839,0.02594287310629917
5.364308299962431,0.02587185693743747
5.374885100056417,0.025801059087248945
5.385323400027119,0.025730475861833958
5.397362499963492,0.025660103919525584
5.4077994000399485,0.025589940215134638
5.418196100043133,0.0255199819554526
5.428568199975416,0.02545022656328162
5.439951200038195,0.025380671648033686
5.450614399975166,0.025311314981466805
5.4609112000325695,0.025242154477491
5.47148039995227,0.02517318817523621
5.482502300059423,0.02510441422476063
5.493140800041147,0.025035830874915906
5.5036859000101686,0.024967436462986922
5.514189200010151,0.02489922940580264
5.5245036999695,0.024831208192072893
5.535003799945116,0.024763371375752845
5.546229499974288,0.024695717570272963
5.556871399981901,0.024628245443500982
5.567387699964456,0.02456095371332554
5.577968099969439,0.02449384114376967
5.58848030003719,0.02442690654155774
5.599091800046153,0.024360148753071117
5.609533100039698,0.02429356666163888
5.619967199978419,0.024227159185117645
5.630315999966115,0.02416092527372169
5.640763500006869,0.02409486390807076
5.651233199983835,0.02402897409742719
5.662524800049141,0.023963254878098757
5.673106999951415,0.023897705311986345
5.683438100037165,0.023832324485259113
5.693698100047186,0.023767111507142013
5.704209799994715,0.023702065508802533
5.714606900000945,0.02363718564232537
5.724876399966888,0.02357247107976527
5.735334599972703,0.02350792101226979
5.745969400042668,0.02344353464926415
5.7564538000151515,0.023379311217692204
5.767899699974805,0.023315249961307755
5.778334100032225,0.023251350140011163
5.788777100038715,0.02318761102922712
5.799184500006959,0.023124031919319672
5.809762499993667,0.023060612115041297
5.820034599979408,0.022997350935012886
5.830705099971965,0.02293424771123216
5.8412357999477535,0.02287130178860805
5.851502700010315,0.02280851252451911
5.8620649999938905,0.02274587928839401
5.873060200014152,0.0226834014613126
5.883870800025761,0.022621078435625712
5.894298500032164,0.022558909614592847
5.904868699959479,0.0224968944120361
5.915143899968825,0.02243503225200958
5.925808200030588,0.022373322568483043
5.936277600005269,0.022311764805038967
5.946582700009458,0.02225035841458243
5.95854220003821,0.02217225631805904
5.969691399950534,0.02211042880488291
5.980905000003986,0.02204891957508071
5.991686000023037,0.02198765587280893
6.001984399976209,0.021926608278097594
6.012401600019075,0.021865760530949484
6.022659600013867,0.02180510218025417
6.032939000055194,0.021744625882728935
6.0433415999868885,0.021684326158104675
6.053582299966365,0.021624198729831262
6.0639233000110835,0.021564240143273558
6.074282099958509,0.021504447529736702
6.084589499980211,0.021444818452878607
6.096773999975994,0.02138535080442782
6.107236300013028,0.02132604273088825
6.1176511000376195,0.02126689258055031
6.128063000040129,0.02120789886428584
6.138623200007714,0.02114906022597587
6.1488436999497935,0.021090375419833267
6.159331299946643,0.02103184329275871
6.169864899944514,0.020973462770432105
6.180127799976617,0.020915232846215655
6.1908417999511585,0.020857152572199847
6.202168500050902,0.020799221051901122
6.2132051000371575,0.020741437434245717
6.22539409995079,0.02068380090856519
6.235892800032161,0.020626310700395
6.246509299962781,0.020568966067916306
6.256764100049622,0.020511766298917555
6.267251000041142,0.02045471070817954
6.277551000006497,0.020397798635208388
6.288013800047338,0.02034102944225657
6.298659899970517,0.020284402512584374
6.309723500045948,0.020227917248923158
6.320388899999671,0.020171573072109775
6.33100500004366,0.020115369419866365
6.341521000023931,0.02005930574570544
6.351807700004429,0.0200033815179423
6.36237590003293,0.01994759621880124
6.373467099969275,0.019891949343603103
6.383922399953008,0.019836440400024424
6.394318999955431,0.01978106890741959
6.406427799956873,0.019725834396198696
6.417349299998023,0.01967073640725501
6.428342300001532,0.019615774491436633
6.43874270003289,0.019560948209057818
6.4491754999617115,0.019506257129445762
6.4594383999938145,0.019451700830519746
6.469855600036681,0.019397278898399175
6.481021499959752,0.019342990927038072
6.491428300039843,0.01928883651788348
6.501968099968508,0.01923481527955596
6.512567700003274,0.01918092682754986
6.522832800052129,0.01912717078395221
6.53888490004465,0.019073546777178332
6.550727099995129,0.01902005444172309
6.5617050000000745,0.018966693417926363
6.572260500048287,0.018913463351752015
6.582681900006719,0.018860363894578798
6.593382799997926,0.018807394703003036
6.603824099991471,0.018754555438651635
6.614306399947964,0.018701845768005054
6.6248494000174105,0.01864926536222939
6.635335300001316,0.018596813897017173
6.645808900007978,0.018544491052436086
6.657151599996723,0.018492296512785146
6.667626100010239,0.018440229966458034
6.678221300011501,0.01838829110581288
6.688541900017299,0.018336479627048496
6.699181800009683,0.01828479523008606
6.709662499953993,0.018233237618456664
6.720041700056754,0.018181806499193726
6.730502299964428,0.01813050158273045
6.7410510999616235,0.0180793225828019
6.7514130000490695,0.018028269216351294
6.762840799987316,0.017977341203440477
6.774406800046563,0.017926538267164265
6.78853220003657,0.01787586013356856
6.8031409999821335,0.01782530653157177
6.818141900002956,0.017774877192889744
6.832827599951997,0.017724571851963685
6.847544300020672,0.017674390245891135
6.861952199949883,0.017624332114359806
6.876656200038269,0.017574397199584018
6.891151400050148,0.017524585246243795
6.905748600023799,0.01747489600142638
6.9203951000235975,0.01742532921457002
6.935032699955627,0.01737588463741006
6.950749499956146,0.01732656202392703
6.962549700052477,0.017277361130296907
6.973574299947359,0.017228281714843134
6.984402899979614,0.01717932353799065
6.99498009996023,0.017130486362221548
7.0055638999911025,0.01708176995203237
7.01584610005375,0.017033174073893213
7.0263193000573665,0.01698469849620816
7.036915999953635,0.016936342989277296
7.047234100056812,0.016888107325260145
7.057734800036997,0.01683999127814032
7.070397799951024,0.016791994623691565
7.085266600013711,0.016744117139445115
7.098158000037074,0.016696358604658092
7.108817300060764,0.016648718800282993
7.119292999967001,0.016601197508938566
7.129586600000039,0.016553794514881395
7.140003200038336,0.016506509603978727
7.1507326000137255,0.016459342563682075
7.161156899994239,0.016412293183001907
7.17223709996324,0.016365361252483203
7.1833695999812335,0.01631854656418176
7.194153600023128,0.016271848911641393
7.204730299999937,0.01622526808987199
7.216713499976322,0.016178803895328168
7.227730100043118,0.01613245612588886
7.237990300054662,0.01608622458083742
7.2484999999869615,0.01604010906084253
7.259060599957593,0.01599410936793975
7.269419900025241,0.015948225305513573
7.279907700023614,0.015902456678280292
7.290545900003053,0.015856803292271255
7.301699599949643,0.015811264954816853
7.312204499961808,0.015765841474530848
7.32250909996219,0.015720532661295437
7.332841800060123,0.01567533832624667
7.343304599984549,0.01563025828176043
7.353821099968627,0.01558529234143894
7.364080699975602,0.015540440320097415
7.374546600040048,0.015495702033751585
7.38558160001412,0.015451077299605391
7.395955599960871,0.015406565936039044
7.407444600015879,0.015362167762597604
7.419717799988575,0.015317882599979928
7.430502900038846,0.01527371027002792
7.440811299951747,0.015229650595716146
7.451230500009842,0.01518570340114179
7.461817699950188,0.01514186851151499
7.472173299989663,0.015098145753149468
7.483276100014336,0.0150545349534534
7.493920200038701,0.015011035940920701
7.50424949999433,0.014967648545122501
7.5159432999789715,0.014924372596698985
7.526392800034955,0.014881207927351339
7.536748499958776,0.014838154369834135
7.5471521000145,0.014795211757947973
7.557580000022426,0.014752379926532135
7.567832899978384,0.01470965871145775
7.5783967999741435,0.014667047949621002
7.588778699981049,0.014624547478936666
7.599153200048022,0.01458215713833175
7.609473600052297,0.014539876767739528
7.620267600053921,0.014497706208093448
7.631295999977738,0.014455645301321597
7.64169670001138,0.014413693890341134
7.65222749998793,0.014371851819052936
7.662665799958631,0.014330118932336412
7.672980000032112,0.014288495076044651
7.683528700028546,0.014246980096999382
7.6937890000408515,0.01420557384298647
7.704467899980955,0.01416427616275132
7.714895699988119,0.014123086905994474
7.725238800048828,0.014082005923367513
7.736606899998151,0.014041033066468788
7.747125299996696,0.014000168187839565
7.757429899997078,0.013959411140960222
7.767734799999744,0.01391876178024643
7.778457100037485,0.013878219961045707
7.788799099973403,0.013837785539633881
7.799505300004967,0.013797458373211694
7.809976299991831,0.013757238319901614
7.820353299961425,0.01371712523874472
7.831136799999513,0.013677118989697602
7.842641000053845,0.013637219433629447
7.85324850003235,0.013597426432319237
7.863731099991128,0.013557739848452917
7.874412799952552,0.013518159545620852
7.884800500003621,0.013478685388315119
7.895140100037679,0.013439317241927125
7.905804799986072,0.013400054972745138
7.916245999978855,0.01336089844795196
7.9265661999816075,0.01332184753562269
7.937003599945456,0.013282902104722489
7.948181499959901,0.013244062025104569
7.959903700044379,0.01320532716750801
7.970934299984947,0.013166697403555853
7.981519600027241,0.013128172605753167
7.991791100008413,0.013089752647485188
8.002172300009988,0.0130514374030155
8.012616500025615,0.013013226747484315
8.022996900021099,0.01297512055690668
8.033393700025044,0.012937118708170972
8.043886799947359,0.012899221079037232
8.054210399976,0.012861427548135584
8.06563119997736,0.012823737994964758
8.07608629995957,0.012786152299890675
8.086444900021888,0.012748670344144945
8.098380099982023,0.012711292009823521
8.10882359999232,0.012674017179885384
8.119262899970636,0.012636845738151185
8.130079900030978,0.012599777569302015
8.140527699957602,0.012562812558878134
8.150913699995726,0.012525950593277763
8.161350499955006,0.012489191559755902
8.172657200018875,0.012452535346423177
8.183236900018528,0.012415981842244725
8.193591100047342,0.012379530937039087
8.204329999978654,0.012343182521477094
8.215290199965239,0.012306936487080792
8.22741519997362,0.012270792726222491
8.237895700032823,0.012234751132123634
8.24844800005667,0.012198811598853849
8.258890200057067,0.012162974021329945
8.26923810003791,0.012127238295314943
8.280568000045605,0.012091604317417085
8.291262799990363,0.012056071985088847
8.301835200050846,0.01202064119662608
8.312359499977902,0.011985311851167024
8.322691699955612,0.011950083848691352
8.332971299998462,0.011914957090019293
8.343376799952239,0.011879931476810683
8.353693500044756,0.011845006911564033
8.364293099963106,0.011810183297615596
8.374735199962743,0.01177546053913856
8.385058399988338,0.011740838541141971
8.396785299992189,0.011706317209469937
8.407714999979362,0.011671896450800651
8.418013400048949,0.011637576172645476
8.428369199973531,0.011603356283347995
8.440443300059997,0.011569236692083063
8.450966199976392,0.011535217308855893
8.461260200012475,0.011501298044501064
8.471707400050946,0.011467478810681558
8.482777899946086,0.011433759519887782
8.493289100006223,0.01140014008543657
8.504879000014625,0.011366620421470176
8.515392799978144,0.011333200442955233
8.525791099993512,0.01129988006568173
8.536336499964818,0.011266659206261916
8.549580999999307,0.01120151904400442
8.563701699953526,0.0111694594307104
8.574673900031485,0.011137686659783975
8.585274899960496,0.011106116562160179
8.596336900023744,0.011074709346567083
8.607093399972655,0.01104344084260268
8.618265100056306,0.011012294984234134
8.628850199980661,0.010981260413602732
8.639382399967872,0.010950328686176689
8.649679100024514,0.0109194932534285
8.660614100052044,0.010888748856617426
8.670932100038044,0.010858091149623378
8.681222600047477,0.010827516454913592
8.691792399971746,0.010797021599914358
8.702372599975206,0.010766603803713129
8.71268500003498,0.010736260596330188
8.724341799970716,0.01070598975971541
8.734749100054614,0.010675789283637271
8.745046299998648,0.010645657332031514
8.755548299988732,0.010615592216857104
8.766019899980165,0.01058559237744577
8.77628840005491,0.010555656363942763
8.787504800013267,0.010525782823843087
8.797917400021106,0.010495970490904442
8.80836280004587,0.010466218175910336
8.818759100046009,0.010436524758891296
8.830246999976225,0.010406889182509078
8.84090389998164,0.010377310446379363
8.851226099999622,0.010347787602158686
8.861765300040133,0.010318319749260813
8.872319899965078,0.010288906031095653
8.88290159997996,0.010259545631746043
8.893442400032654,0.01023023777301418
8.904014799976721,0.01020098171178257
8.914331399952061,0.010171776737644531
8.924815200036392,0.010142622170766903
8.935637600021437,0.010113517359954503
8.946586800040677,0.01008446168089034
8.958680400042795,0.010055454534530177
8.969349500024691,0.010026495345632993
8.980047599994577,0.009997583561411848
8.990410799975507,0.009968718650291827
9.000944899977185,0.009939900100763609
9.011873099952936,0.009911127420322645
9.022160100052133,0.009882400134485384
9.032974199973978,0.009853717785875097
9.044305699993856,0.009825079933370512
9.054997400031425,0.009796486151311767
9.065382299944758,0.009767936028758093
9.075988100026734,0.009739429168793218
9.08661470003426,0.009710965187874093
9.102852900046855,0.009682543715219368
9.114432999980636,0.009654164392234581
9.125081600039266,0.00962582687197104
9.13567210000474,0.009597530818615698
9.146167100057937,0.009569275907009914
9.1565716000041,0.009541061822194793
9.167975999996997,0.009512888258981259
9.178548300056718,0.00948475492154301
9.188928400049917,0.009456661523030955
9.199547199998051,0.0094286077852075
9.210960200056434,0.00940059343809945
9.222622000030242,0.009372618219668295
9.23297230002936,0.009344681875496759
9.243510599946603,0.009316784158490573
9.253813600051217,0.00928892482859456
9.26432429999113,0.00926110365252211
9.275816199951805,0.009233320403497402
9.286375700030476,0.009205574861009364
9.296881600050256,0.009177866810576939
9.308337499969639,0.009150196043524812
9.32195699994918,0.009122562356769214
9.336190899950452,0.00909496555261317
9.349283499992453,0.009067405438550403
9.359660599962808,0.009039881827078032
9.370381199987605,0.00901239453551703
9.380988499964587,0.008984943385840249
9.392084500053898,0.008957528204507728
9.402915199985728,0.008930148822308795
9.413341599982232,0.008902805074210603
9.42377650004346,0.008875496799212838
9.434328499948606,0.008848223840208318
9.445604000007734,0.008820986043849148
9.45677130005788,0.00879378326041818
9.467223900021054,0.008766615343705498
9.477656899951398,0.00873948215088982
9.487974100047722,0.008712383542424446
9.49987910001073,0.008685319381927546
9.51034969999455,0.008658289536076778
9.520786999957636,0.008631293874507735
9.53136949997861,0.008604332269716462
9.54199850000441,0.00857740459696537
9.552438499988057,0.008550510734192772
9.562822600011714,0.008523650561925921
9.57350790000055,0.008496823963196957
9.584049799945205,0.008470030823462222
9.594428700045682,0.00844327103052428
9.605967900017276,0.008416544474456994
9.616519500035793,0.008389851047533013
9.626908399979584,0.008363190644154207
9.637437999946997,0.008336563160784342
9.648131099995226,0.00830996849588423
9.658433599979617,0.008283406549849154
9.668891399982385,0.008256877224948504
9.679349999991246,0.008230380425267613
9.689620099961758,0.008203916056651474
9.700122599955648,0.008177484026650543
9.711013399995863,0.008151084244468343
9.721772699966095,0.008124716620910926
9.732300400035456,0.00809838106833806
9.742937400005758,0.008072077500616053
9.753194999997504,0.008045805833072251
9.763664299971424,0.008019565982451037
9.774256699951366,0.00799335786687135
9.784585700021125,0.007967181405785645
9.795482799992897,0.007941036519940152
9.80589770001825,0.007914923131336604
9.816164999967441,0.007888841163195152
9.82778299995698,0.007862790539918552
9.838328600046225,0.007836771187057546
9.848716199980117,0.007810783031277391
9.859056000015698,0.007784826000325383
9.869703099946491,0.00775890002299974
9.880271399975754,0.0076843543907745785
9.890717800008133,0.007656166060807692
9.901161400019191,0.007628590855593591
9.911498500034213,0.007601392972908144
9.92182559997309,0.007574462533937911
9.933258099947125,0.007547735738666412
9.943737499997951,0.00752117175088735
9.954026899999008,0.007494742709089632
9.966085899970494,0.007468428721375382
9.97684370004572,0.007442215093694141
9.98749480000697,0.007416090677489166
9.997779899975285,0.007390046827676552
10.012898199958727,0.007364076716129494
10.02353799995035,0.007338174863475706
10.034569300012663,0.007312336810770121
10.045412700041197,0.007286558883901633
10.055949799949303,0.007260838021211931
10.066555800032802,0.007235171645204925
10.0768425000133,0.007209557565616055
10.087485500029288,0.0071839939051688935
10.09902249998413,0.007158479041995914
10.109550700057298,0.007133011564470096
10.120147399953566,0.007107590235398125
10.130489700008184,0.007082213963359614
10.141138299950399,0.007056881779562309
10.152337500010617,0.007031592818998989
10.163435900001787,0.007006346304992317
10.173901000060141,0.006981141536431903
10.184354600030929,0.0069559778771689776
10.196763099986129,0.006930854747153283
10.209076600032859,0.006905771614987365
10.220033599995077,0.0068807279916414405
10.230270000058226,0.006855723425124229
10.240871499991044,0.006830757495945753
10.251643400057219,0.006805829813239726
10.262675000005402,0.006780940011437572
10.273423200007528,0.0067560877474062055
10.283906199969351,0.006731272697976894
10.294260299997404,0.006706494557805436
10.304905300028622,0.006681753037513992
10.315323299961165,0.006657047862072771
10.325646899989806,0.006632378769387164
10.336386600043625,0.006607745509060955
10.34685490000993,0.006583147841310864
10.357102600042708,0.006558585536011709
10.368559899972752,0.006534058371854567
10.379063799977303,0.006509566135602511
10.389467500033788,0.006485108621431474
10.400227600010112,0.0064606856303448
10.411181499948725,0.006436296969652324
10.42171090003103,0.006411942452505788
10.432113999966532,0.006387621897483503
10.442542399978265,0.006363335128218251
10.45335409999825,0.006339081973063058
10.465199199970812,0.0063148622647907155
10.476631200057454,0.0062906758403224435
10.487692599999718,0.006266522540482825
10.49798650003504,0.006242402209777686
10.508539999951608,0.006218314696192474
10.51898249995429,0.006194259851008791
10.529339900007471,0.006170237528636951
10.539940800052136,0.006146247586463104
10.550518300035037,0.006122289884708938
10.560931400046684,0.006098364286303112
10.577079499955289,0.006074470656762674
10.589260900043882,0.006050608864083863
10.600049100001343,0.006026778778641165
10.610674199997447,0.006002980273093666
10.621139400056563,0.005979213222298247
10.631807400030084,0.005955477503228739
10.642213899991475,0.005931772994900531
10.652600800036453,0.005908099578300187
10.663117100019008,0.005884457136319505
10.673801800003275,0.005860845553693642
10.684285999974236,0.005837264716942961
10.695794000057504,0.005813714514318243
10.706550500006415,0.005790194835749068
10.71696690004319,0.005766705572794895
10.727565499953926,0.005743246618598872
10.738068099948578,0.005719817867843808
10.748390099965036,0.005696419216710628
10.758788299979642,0.005673050562838633
10.76926500000991,0.005649711805287634
10.779575400054455,0.005626402844501872
10.789985300041735,0.005603123582275584
10.800920899957418,0.005579873921719881
10.81177689996548,0.005556653767231153
10.82214359997306,0.005533463024460693
10.832772699999623,0.005510301600285514
10.8430904999841,0.005487169402780359
10.853441199986264,0.00546406634119058
10.86385289998725,0.005440992325906262
10.874116400023922,0.005417947268437062
10.8849897000473,0.005394931081387969
10.895598600036465,0.005371943678435946
10.90594389999751,0.0053489849743073095
10.917419499950483,0.005326054884755771
10.927880499977618,0.005303153326541281
10.938223700039089,0.005280280217409498
10.948640699964017,0.005257435476071918
10.960253700031899,0.005234619022186422
10.971455699997023,0.005211830776338664
10.982004899997264,0.0051890706600237965
10.992866400047205,0.005166338595628772
11.00332639995031,0.00514363450641516
11.013588699977845,0.0051209583165024415
11.025161499972455,0.005098309950851693
11.035578300012276,0.005075689335249845
11.04589379997924,0.005053096396294077
11.056502899969928,0.0050305310613770506
11.066934400005266,0.005007993258672102
11.077176799997687,0.004985482917119052
11.087740799994208,0.004962999966410283
11.099346000002697,0.004940544336977236
11.110601600026712,0.004918115959977179
11.125927999964915,0.004895714767280332
11.137817100039683,0.004873340691457219
11.14855359995272,0.0048509936657664884
11.159267200040631,0.004828673624142864
11.169742200057954,0.004806380501185573
11.180259000044316,0.004784114232146782
11.190998299978673,0.004761874752920489
11.201423999969848,0.0047396620000317215
11.214108600048348,0.004717475910625788
11.22479020000901,0.004695316422457949
11.235134799964726,0.004673183473883271
11.246604299987666,0.004651077003846685
11.257079500006512,0.004628996951873272
11.267369200009853,0.004606943258058848
11.277807699982077,0.004584915863060667
11.290216000052169,0.004562914708088396
11.300827599945478,0.004540939734895273
11.311298600048758,0.004518990885769396
11.321828300016932,0.004497068103525365
11.332249099970795,0.0043901307545156296
11.342551299952902,0.004361261293297255
11.355550599982962,0.004334402408236429
11.366164100007154,0.00430845289418587
11.376500600017607,0.004283102710607545
11.387215299997479,0.004258204157604678
11.397857400006615,0.004233670610037142
11.408210800029337,0.004209445274817041
11.41910729999654,0.004185487995387837
11.429470799979754,0.004161768694242163
11.439751300029457,0.004138263805542979
11.450200599967502,0.004114954208053013
11.461519800010137,0.004091823962438596
11.472438600030728,0.004068859502170837
11.484108299948275,0.004046049091869102
11.495370900025591,0.004023382450029911
11.50617459998466,0.004000850476833255
11.516516600036994,0.003978445051605605
11.528219799976796,0.003956158878022141
11.53895710001234,0.003933985363024486
11.549425299977884,0.003911918520198949
11.559808199992403,0.003889952891332498
11.571243899990804,0.003868083481769375
11.581809499999508,0.0038463057064486426
11.592094999970868,0.003824615344350724
11.602817600010894,0.00380300849966685
11.613274100003764,0.0037814815684177887
11.623662500060163,0.0037600312095441004
11.634567399974912,0.0037386543197056275
11.644952000002377,0.003717348011188579
11.655242800014094,0.0036961095924383054
11.665874400059693,0.00367493655082793
11.676746599958278,0.003653826537343911
11.68773670005612,0.0036327773529252934
11.698321699979715,0.0036117869362369158
11.708823399967514,0.003590853352692889
11.719401699956506,0.0035699747845739484
11.729861999978311,0.003549149522106677
11.740333599969745,0.003528375955390852
11.750719800009392,0.003507652567077505
11.761472600046545,0.003486977925713304
11.77225839998573,0.003466350679678166
11.782681199954823,0.0034457695516521693
11.794257799978368,0.0034252333335563633
11.805580700049177,0.0034047408819182106
11.816512300050817,0.0033842911136190623
11.827048999955878,0.003363883001985421
11.837492699967697,0.003343515573190716
11.848074699984863,0.0033231879029376674
11.858362199971452,0.003302899113395054
11.868862299947068,0.0032826483703650706
11.879569399985485,0.0032624348806607113
11.890453599975444,0.0032422578896740355
11.901934299967252,0.003222116679118725
11.91275899996981,0.003202010564931972
11.923208000021987,0.003181938895321847
11.933743100031279,0.003161901048948313
11.944463800056837,0.003141896433226624
11.955109199974686,0.0031219244827432693
11.968193699955009,0.003101984657775627
11.978901399997994,0.003082076442906925
11.989718700060621,0.0030621993457293547
12.00040140002966,0.0030423528956284797
12.011545400018804,0.003022536642642959
12.022266300045885,0.003002750156393907
12.03272829996422,0.0029829930250789235
12.043110399972647,0.0029632648545260304
12.053577200043947,0.0029435652673033574
12.063968400005251,0.002923893901880747
12.074270299985074,0.002904250411839555
12.084759899997152,0.002884634465127494
12.096027299994603,0.002865045743355349
12.10679039999377,0.00284548394113312
12.11831789999269,0.0028259487654426767
12.129159400006756,0.0028064399350446493
12.139471000060439,0.002786957179917639
12.150052199955098,0.002767500240727362
12.16058280004654,0.0027480688683240166
12.170968899969012,0.0027286628232662305
12.18208339996636,0.002709281875369903
12.19259150000289,0.002689925803280356
12.203583599999547,0.0026705943940666162
12.215867400052957,0.002651287442836311
12.227450100006536,0.00263200475237008
12.238020700053312,0.002612746132774524
12.248335600015707,0.002593511401152283
12.258991400012746,0.002574300381288735
12.269774200045504,0.0025551129033539394
12.280145299970172,0.002535948803619215
12.29064030002337,0.002516807924187678
12.30112720001489,0.0024976901127376737
12.311442099977285,0.0024785952222785073
12.321996700018644,0.002459523110918129
12.333588800043799,0.002440473641641593
12.34454249998089,0.002421446682100083
12.35616059997119,0.00240244210441003
12.366758999996819,0.002383459784961415
12.377257599961013,0.0023644996042351653
12.38777160004247,0.002345561446629005
12.398510199971497,0.0023266452002912844
12.408961900044233,0.0023077507569625633
12.419362199958414,0.0022888780118242922
12.430877499980852,0.002270026863354596
12.442245800048113,0.002251197213190421
12.452973400009796,0.002232388965996015
12.463389400043525,0.0022136020293373046
12.473864499945194,0.0021948363135619576
12.484774800017476,0.0021760917316846623
12.496727399993688,0.0021573681992777785
12.507220900035463,0.0021386656343665247
12.517812900012359,0.0021199839573290452
12.528129199985415,0.002101323090800756
12.538621000014246,0.002082682959582952
12.549949200008996,0.002064063490555358
12.560765499947593,0.002045464612592577
12.571120899985544,0.0020268862564840457
12.584119500010274,0.0020083283548576122
12.598165199975483,0.0019897908421062658
12.609884800040163,0.0019712736543181235
12.6203185999766,0.0019527767292094628
12.631147900014184,0.0019343000060603876
12.641759900026955,0.0019158434256536033
12.65221189998556,0.0018974069302154387
12.663840600056574,0.0018789904633595793
12.67430139996577,0.0018605939700332326
12.684714899980463,0.0018422173964653152
12.695376300020143,0.001823860690117063
12.705840999959037,0.0018055237996346504
12.716341100051068,0.0017872066748036517
12.727050899993628,0.001768909266505681
12.737472399952821,0.0017506315266765137
12.747844400000758,0.0017323734082662129
12.758616799954325,0.001714134865200791
12.76983470004052,0.0016959158523454352
12.780546499998309,0.0016777163254693228
12.791075899964198,0.0016595362412117625
12.801658399985172,0.0016413755570499225
12.812162999995053,0.0016232342312676278
12.822533900034614,0.0016051122229256624
12.83290959999431,0.0015870094918331204
12.84360659995582,0.001568925998520003
12.85686749999877,0.0015508617042108805
12.870275399996899,0.001532816570799611
12.883862899965607,0.0015147905608252205
12.89879230002407,0.001496783637448472
12.909370600013062,0.0014787957644296413
12.919824399985373,0.0014608269061070324
12.930241800029762,0.0014428770273764012
12.940951299970038,0.0014249460936712264
12.9513477999717,0.001407034070943663
12.963501399965025,0.001389140925646369
12.974229900049977,0.0013712666247149834
12.985147000057623,0.0013534111355512461
12.99641729996074,0.001335574426006926
13.006964499945752,0.0013177564643682717
13.017876300029457,0.0012999572193410365
13.02830610005185,0.0012821766600362079
13.03875229996629,0.0012644147559562405
13.049460800015368,0.0012466714769817542
13.059836899978109,0.0012289467933588147
13.070551299955696,0.001211240675686708
13.081130199949257,0.0011935530949062092
13.091527399956249,0.00117588402228823
13.103978500002995,0.0011582334294229332
13.114447799976915,0.0011406012882092852
13.125446600024588,0.001122987570844997
13.140672000008635,0.0011053922498167796
13.152536800014786,0.0010878152978911339
13.16323679999914,0.0010702566881053007
13.1738601999823,0.0010527163937586684
13.18428180005867,0.001035194388404535
13.194771499955095,0.0010176906458420059
13.205865200026892,0.00100020514010832
13.218067300040275,0.00098273784547159
13.228710100054741,0.0009652887364235377
13.239426600048319,0.0009478577876726452
13.249817300005816,0.0009304449741376115
13.262650500051677,0.0009130502709409535
13.273250699974597,0.0008956736534028694
13.283903899951838,0.0008783150970353827
13.29433780000545,0.0008609745775365949
13.30490860005375,0.0008436520707852271
13.316274599987082,0.0008263475528354331
13.333043199963868,0.0008090609999115378
13.347405900014564,0.0007917923884033049
13.362595799961127,0.0007745416948610832
13.378351700026542,0.0007573088959913875
13.392280100029893,0.0007400939686523712
13.406077199964784,0.0007228968898496938
13.420451599988155,0.0007057176367323718
13.435675399960019,0.0006885561865888834
13.44983359996695,0.0006714125168433293
13.464076000032946,0.0006542866050518728
13.47807750001084,0.000637178428899087
13.492697900044732,0.0006200879661946123
13.508124500047415,0.0006030151948698304
13.522480900050141,0.0005859600929747488
13.536588600021787,0.0005689226386748762
13.550587199977599,0.0005519028102483163
13.564652799977921,0.0005349005860828454
13.577236299985088,0.0005179159446732541
13.592438800027594,0.0005009488646186055
13.606918600038625,0.000483999324619688
13.622112600016408,0.0004670673034765435
13.63653689995408,0.0004501527800860899
13.651052100001834,0.0004332557334397774
13.665307700051926,0.00041637614262133243
13.667056599981152,0.00041426742009371894
13.668862099992111,0.0004121589699473199
13.670646899961866,0.0004100507921415695
13.672439799993299,0.00040794288663593433
13.674259699997492,0.00040583525338990536
13.676034200005233,0.0004037278923629894
13.67779009998776,0.0004016208035147185
13.679625099990517,0.0003995139868046341
13.681390300043859,0.0003974074421923112
13.683094499981962,0.0003953011696373371
13.684831200051121,0.00039319516909932335
13.686564699979499,0.0003910894405379067
13.68851889995858,0.0003889839839127444
13.69040479999967,0.00038687879918350063
13.692175899981521,0.0003847738863098793
13.694008399965242,0.00038266924525159706
13.695816199993715,0.00038056487596838904
13.697521000052802,0.00037846077842001785
13.699292000033893,0.00037635695256624653
13.70106620003935,0.00037425339836689184
13.702814299962483,0.0003721501157817595
13.704732700018212,0.00037004710477069096
13.706549700000323,0.0003679443652935426
13.70838950003963,0.0003658418973101953
13.710177700035274,0.00036373970078055416
13.7119512000354,0.00036163777566452924
13.713788200053386,0.00035953612192206785
13.715555100003257,0.00035743473951312625
13.71730659995228,0.0003553336283976907
13.719124100054614,0.0003532327885357483
13.720895300037228,0.000351132219887328
13.722629199968651,0.0003490319224124585
13.724345399998128,0.00034693189607120197
13.726084199966863,0.0003448321408236369
13.727878600009717,0.00034273265662986853
13.729658200056292,0.00034063344345000747
13.731447400059551,0.00033853450124418546
13.733209499972872,0.0003364358299725547
13.735090999980457,0.0003343374295953063
13.736920000053942,0.00033223930007261846
13.738705600029789,0.00033014144136471593
13.740530299954116,0.0003280438534318292
13.742342700017616,0.00032594653623420735
13.74412599997595,0.00032384948973212955
13.745907800039276,0.00032175271388588115
13.747673099976964,0.0003196562086557672
13.749492199975066,0.00031755997400211147
13.751459600054659,0.00031546400988527457
13.75332190003246,0.00031336831626560866
13.755128200049512,0.00031127289310351125
13.75697049999144,0.00030917774035937976
13.758612900041044,0.00030708285799363537
13.760354900034145,0.00030498824596671484
13.762157500023022,0.00030289390423908307
13.763956899987534,0.000300799832771213
13.76577499997802,0.0002987060315236117
13.767590799950995,0.00029661250045677956
13.769390600034967,0.0002945192395312622
13.771185699966736,0.00029242624870759915
13.773107500048354,0.0002903335279463646
13.775003700051457,0.00028824107720814814
13.776870100060478,0.00028614889645354964
13.778726499993354,0.0002840569856432011
13.780720100039616,0.00028196534473773805
13.782675400027074,0.00027987397369782206
13.784592199954204,0.0002777828724841383
13.78640570002608,0.00027569204105736895
13.78825440001674,0.0002736014793782428
13.790025199996307,0.00027151118740748455
13.791866000043228,0.000269421165105836
13.793627999955788,0.00026733141243407663
13.795370599953458,0.0002652419293529902
13.79714649997186,0.0002631527158233737
13.798919699969701,0.00026106377180604384
13.800607800018042,0.00025897509726184907
13.802350200014189,0.0002568866921516335
13.8040456000017,0.0002547985564362809
13.805687900050543,0.0002527106900766738
13.80743829999119,0.0002506230930337232
13.80926140001975,0.00024853576526835534
13.811049800016917,0.00024644870674151077
13.81298990000505,0.000244361917414138
13.814977900008671,0.00024227539724722854
13.816702099982649,0.00024018914620177313
13.81847519997973,0.00023810316423878092
13.820192200015299,0.00023601745131927884
13.821931899990886,0.0002339320074043136
13.82383440004196,0.00023184683245494137
13.825531000038609,0.00022976192643224465
13.827226900029927,0.00022767728929731966
13.82903779996559,0.00022559292101127792
13.830806700047106,0.00022350882153524557
13.832481699995697,0.00022142499083037815
13.834190899971873,0.00021934142885783465
13.835954800015315,0.00021725813557878308
13.837806100025773,0.00021517511095443532
13.8395959000336,0.0002130923549459918
13.841396200004965,0.00021100986751468643
13.843167999992147,0.00020892764862176781
13.845031499979086,0.00020684569822849487
13.84682169998996,0.00020476401629615138
13.8485975000076,0.00020268260278602247
13.85042449994944,0.00020060145765942374
13.852262599975802,0.00019852058087768234
13.853998000035062,0.0001964399724021442
13.855788000044413,0.0001943596321941697
13.857578000053763,0.00019227956021514061
13.859386599971913,0.00019019975642644023
13.861379500012845,0.0001881202207894819
13.863218600046821,0.00018604095326568438
13.865105499979109,0.00018396195381649539
13.866964900051244,0.0001818832224033578
13.86862820002716,0.00017980475898775328
13.870338700013235,0.00017772656353117313
13.87210929999128,0.00017564863599511967
13.873911999980919,0.0001735709763411137
13.875833999947645,0.0001714935845306828
13.877686999971047,0.0001694164605253929
13.879358500009403,0.00016733960428679648
13.881194100016728,0.00016526301577647997
13.883018200052902,0.0001631866949560422
13.88475099997595,0.00016111064178710147
13.886665199999698,0.00015903485623128852
13.888427600031719,0.0001569593382502461
13.890429500024766,0.00015488408780562382
13.892440299969167,0.00015280910485911315
13.894099400029518,0.00015073438937239798
13.895837699994445,0.00014865994130718426
13.897660200018436,0.00014658576062519425
13.899482700042427,0.00014451184728816796
13.90125039999839,0.00014243820125785478
13.903018199955113,0.00014036482249603016
13.904742300044745,0.000138291710964463
13.906567599973641,0.00013621886662495823
13.908843099954538,0.00013414628943933283
13.91072130005341,0.0001320739793694186
13.912624699994922,0.00013000193637704887
13.914848300046287,0.0001279301604240888
13.916920899995603,0.00012585865147240682
13.919003100018017,0.00012378740948388304
13.921102700056508,0.0001217164344204291
13.923291299957782,0.0001196457262439699
13.925364800030366,0.0001175752849164245
13.927354100043885,0.00011550511039974956
13.929347299970686,0.00011343520265591154
13.931394099956378,0.00011136556164687708
13.93353559996467,0.00010929618733463858
13.935617199982516,0.00010722707968120412
13.937828100053594,0.00010515823864858898
13.940072800032794,0.0001030896641988354
13.942132700001821,0.00010102135629399556
13.944201400037855,9.895331489612423e-05
13.946615400025621,9.688553996730887e-05
13.949034600052983,9.481803146963839e-05
13.951070299954154,9.275078936522263e-05
13.953184199985117,9.06838136161827e-05
13.955437800032087,8.861710418465802e-05
13.957453900016844,8.655066103279307e-05
13.959473900031298,8.44844841227625e-05
13.961617200053297,8.241857341673289e-05
13.963758799945936,8.035292887690355e-05
13.965991799952462,7.828755046548465e-05
13.968022000044584,7.622243814469861e-05
13.97012569999788,7.415759187677588e-05
13.972268600016832,7.209301162396805e-05
13.974354299949482,7.002869734853588e-05
13.9764924000483,6.796464901276238e-05
13.978607499971986,6.590086657893996e-05
13.980794599978253,6.38373500093659e-05
13.983013299992308,6.177409926636544e-05
13.985153599991463,5.97111143122746e-05
13.987318400060758,5.7648395109447073e-05
13.989342499990016,5.5585941620231234e-05
13.991271700011566,5.352375380700922e-05
13.99336459999904,5.1461831632169224e-05
13.995405900059268,4.94001750581087e-05
13.997494300012477,4.733878404724698e-05
13.999546100036241,4.52776585620151e-05
14.001645999960601,4.3216798564856197e-05
14.003873700043187,4.115620401822077e-05
14.005981200025417,3.909587488459534e-05
14.008163999998942,3.703581112644411e-05
14.010318599990569,3.497601270628437e-05
14.01236809999682,3.291647958660935e-05
14.01469730003737,3.085721172995561e-05
14.016921699978411,2.879820909886378e-05
14.018907599966042,2.6739471655880892e-05
14.021161200013012,2.468099936356644e-05
14.023296599974856,2.2622792184500626e-05
14.025536900036968,2.0564850081274746e-05
14.027675800025463,1.850717301649912e-05
14.029829200007953,1.6449760952795145e-05
14.03200010000728,1.4392613852783107e-05
14.034149899962358,1.2335731679114497e-05
14.036221100017428,1.0279114394443817e-05
14.03831800003536,8.222761961439736e-06
14.040362400002778,6.166674342789272e-06
14.042279100045562,4.11085150119075e-06
14.0440139999846,2.0552933993540796e-06
14.045803799992427,0.0


==> l0PBBS_cons_dist.csv <==
x,y
0.00000001, 0.1
0.001082699978724122, 0.000001

==> l0PBBS_sol_dist.csv <==
x,y
0.00000001, 0.5827252668680405
0.001082699978724122, 0.000001

==> l0PBBSvsFISTA_PP.csv <==
tau,PBBS,FISTA
1.00000000,1.00000000,0.00000000
10.08501248,1.00000000,0.12500000
13.97483846,1.00000000,0.25000000
18.88146379,1.00000000,0.37500000
43.71155996,1.00000000,0.50000000
61.39849339,1.00000000,0.62500000
74.01511495,1.00000000,0.75000000
153.64934222,1.00000000,0.87500000
345.54323128,1.00000000,1.00000000


==> l0PBBSvsSR3_PP.csv <==
tau,PBBS,SR3
1.00000000,1.00000000,0.00000000
3.62804888,1.00000000,0.12500000
4.07047823,1.00000000,0.25000000
7.02555667,1.00000000,0.37500000
7.28692517,1.00000000,0.50000000
12.18159557,1.00000000,0.62500000
18.65429531,1.00000000,0.75000000
32.96203243,1.00000000,0.87500000
43.40258191,1.00000000,1.00000000


==> l0SR3_cons_dist.csv <==
x,y
0.00000001, 0.1
0.002434200025163591, 0.000001

==> l0SR3_sol_dist.csv <==
x,y
0.00000001,0.5340473551860614
0.002434200025163591, 0.000001

==> l0mse.csv <==
dataset,PBBS,SR3,FISTA
1,0.0789,0.0401,0.0313
2,0.7135,0.7117,0.7064
3,0.4775,0.4776,0.4788
4,0.4762,0.4889,0.617
5,0.1078,0.1085,0.1142
6,0.4507,0.4509,0.4481
7,0.6127,0.6166,0.6127
8,0.5731,0.5506,0.5619

==> l1FISTA_cons_dist.csv <==
x,y
0.00000001, 0.080153747329309771
0.0039047999307513237,0.036031453323602934
0.0063791000284254551,0.02557418184059165
0.0085207999218255281,0.019656021406488578
0.010069499956443906,0.015850815978690262
0.011513900011777878,0.013215315050862802
0.012958899955265224,0.011286410689902621
0.014490699977613986,0.0098215572429486159
0.016141599975526333,0.0086821220369601351
0.017583800014108419,0.007781222680498418
0.019004200003109872,0.007059542921031909
0.020397800020873547,0.0064742360981388377
0.021920499973930418,0.0059934418687040943
0.023325399961322546,0.0055931937698370602
0.024749799980781972,0.005255230941650796
0.026152499951422215,0.004965841184997777
0.027571599930524826,0.0047146140946576869
0.029028299963101745,0.004493640424720194
0.030537999933585525,0.0042970876868345742
0.032017000019550323,0.0041202562149327479
0.03342210000846535,0.0039597804029382648
0.034915699972771108,0.0038129459698978676
0.036378399934619665,0.0036777050198507121
0.03779849992133677,0.0035523398007591858
0.039200100000016391,0.0034357890418433073
0.040595900034531951,0.003326851985158287
0.042050099931657314,0.0032247083799628565
0.043518199934624135,0.003128688437673438
0.044921600027009845,0.0030382431574076641
0.046339099993929267,0.0029527739943788255
0.047744199982844293,0.0028720340864342398
0.049211299978196621,0.0027954977915570036
0.050667700008489192,0.002722908481575284
0.052074600011110306,0.0026539555556666775
0.053472099942155182,0.0025884898480006821
0.054872600012458861,0.0025261977152986892
0.056337799993343651,0.0024668376619058799
0.05775889998767525,0.0024102841943298187
0.05917359993327409,0.0023563306876164805
0.060577900032512844,0.002304807719481456
0.062101299990899861,0.0022555851664915875
0.063612499972805381,0.0022083482018211815
0.065018999972380698,0.0021632599372650705
0.066432000021450222,0.0021200837517544673
0.067822400014847517,0.0020787629434726768
0.069214300019666553,0.0020391412056827056
0.07067689998075366,0.0020010307699496353
0.072107199928723276,0.0019644717543257006
0.073504299973137677,0.0019293527604092818
0.074892999953590333,0.0018956042779049301
0.07628919999115169,0.0018631542384741307
0.078262600000016391,0.0018319377227949537
0.080352899967692792,0.0018018723364485064
0.082060399930924177,0.0017728983997343844
0.084039699984714389,0.0017448928379215978
0.086427200003527105,0.0017179375885319446
0.088529699947685003,0.0016918687159993959
0.090769200003705919,0.0016667334782764982
0.09251869993750006,0.0016424417530203587
0.093996900017373264,0.0016189524852269269
0.09542409994173795,0.0015962036459952176
0.09686879999935627,0.0015742062182586591
0.098815200035460293,0.0015529018705873804
0.10058919992297888,0.0015322582839281439
0.10211490001529455,0.0015122449770339638
0.10353860002942383,0.001492833187734633
0.10523129999637604,0.0014738837707948002
0.1067009000107646,0.0014555955714901055
0.10810700000729412,0.0014378318019485554
0.10952529998030514,0.001420569556207078
0.11097119993064553,0.0014037871701484798
0.11249850003514439,0.0013874641433915321
0.11390360002405941,0.0013715810677748176
0.11531269992701709,0.0013561195607300425
0.11671720002777874,0.0013410119700903577
0.11812889995053411,0.0013262863474733792
0.11964149994309992,0.0013119890717501973
0.12109319993760437,0.0012980488985291235
0.12252400000579655,0.0012844517202481025
0.12391770002432168,0.0012711556698060422
0.12534969998523593,0.0012582045468283488
0.12684179993811995,0.0012455582653005824
0.12824079999700189,0.0012332053123893334
0.12964169995393604,0.0012211347357618738
0.13104689994361252,0.0012093361112788404
0.1324705999577418,0.0011977330887069256
0.13391670002602041,0.0011864486882516392
0.13532579992897809,0.0011754078797107852
0.13683869992382824,0.0011645843221751277
0.13825840002391487,0.0011539523381176842
0.13977399992290884,0.0011435931512637975
0.14119110000319779,0.0011334454796698124
0.14262679999228567,0.0011235021939463878
0.14402579993475229,0.0011137564837871783
0.14542640000581741,0.0011042018404598989
0.14687659998890013,0.0010948320408442228
0.14829139993526042,0.0010855853248843629
0.14971070003230125,0.0010765682131799058
0.1511119999922812,0.0010677188263377108
0.15376929997000843,0.0010589768035505207
0.15611460001673549,0.0010504476188100864
0.15778679994400591,0.001042071174973495
0.15926340001169592,0.0010338428736059268
0.16080710000824183,0.0010257583048230163
0.16224610002245754,0.0010178132376150093
0.16365889995358884,0.0010099978672201164
0.16507029999047518,0.0010023196473311177
0.16693409997969866,0.00099476923670763391
0.16861990001052618,0.00098734303376039195
0.17004050000105053,0.00098003757823983905
0.17146230000071228,0.00097284954308147543
0.1728554000146687,0.00096577572803682396
0.17435420001856983,0.00095881305372745086
0.17579739994835109,0.00095195855603357957
0.17720269993878901,0.00094520938078678342
0.1785816999617964,0.00093856277874516654
0.17996099998708814,0.00093201610083358294
0.18140110000967979,0.00092556679363279735
0.1828646999783814,0.00091921239510311828
0.18434399995021522,0.00091295053052886568
0.1857449000235647,0.00090677890867106939
0.18712739995680749,0.00090069531811640959
0.18860130000393838,0.00089469762381135074
0.19001959997694939,0.00088878376377102579
0.19145229994319379,0.00088295174595301288
0.19285049999598414,0.00087713470787639466
0.19431139994412661,0.00087146090859898089
0.19582040002569556,0.00086586336440283519
0.19722550001461059,0.00086034033337198455
0.19876990001648664,0.00085489013135114857
0.20036949997302145,0.00084951112849673794
0.20196730003226548,0.00084420174698612122
0.20350349997170269,0.00083896045889404866
0.20497840002644807,0.00083378578418273218
0.20644450001418591,0.00082867628879251744
0.20794420002494007,0.00082363058282507173
0.20946769998408854,0.00081862222042126487
0.21090379997622222,0.00081370071632607072
0.21230369992554188,0.00080883906286577649
0.21369180001784116,0.0008040360291595739
0.21516190003603697,0.00079929042187089512
0.21669859997928143,0.0007946010827140559
0.21813559997826815,0.00078996688706520191
0.2195561999687925,0.00078538674268668549
0.22097130003385246,0.00078083766836189615
0.22238549997564405,0.00077630307945793795
0.22385479998774827,0.00077187844083257664
0.22525389993097633,0.0007675038031652395
0.22664150001946837,0.00076313588003607111
0.22802959999535233,0.00075885894741095368
0.22947150003165007,0.00075462923909028353
0.23104220000095665,0.00075044587995693997
0.23245330003555864,0.00074630802031795988
0.23385489999782294,0.00074221483324816572
0.23526089999359101,0.00073816551367890696
0.23677029996179044,0.00073408810706175002
0.23818899993784726,0.00073012397604474758
0.23958039993885905,0.00072620143803374144
0.24095529993064702,0.00072231976552531905
0.24233559996355325,0.00071847825101761993
0.24380049994215369,0.00071467620493310111
0.24520449992269278,0.00071091295493993232
0.24663670000154525,0.00070718784536369893
0.24806349992286414,0.0007034591316631252
0.24948400002904236,0.00069980896450083749
0.25103169993963093,0.00069619506026543352
0.25243480002973229,0.00069261682320624629
0.25380840001162142,0.00068907367273976267
0.25520679994951934,0.0006855650423056868
0.25658819999080151,0.00068209037875322268
0.25805209996178746,0.00067864914186643584
0.2594740999629721,0.00067524080394650715
0.26093160000164062,0.00067184842656597857
0.26251859997864813,0.00066850430126486201
0.26393509993795305,0.00066519156545825008
0.26544290001038462,0.00066190973658646632
0.26686859992332757,0.00065865834376240679
0.26825179997831583,0.00065543692667649868
0.26963100000284612,0.00065224503521796448
0.27103549998719245,0.000649082229152933
0.27247399999760091,0.0006459480778276094
0.27385480003431439,0.00064284215988825251
0.27526159991975874,0.00063975059716175669
0.27670349995605648,0.0006366720299930777
0.27825879992451519,0.00063364829737360589
0.27968629996757954,0.00063065120795329399
0.28106660000048578,0.00062768038101971245
0.2824958999408409,0.00062473544488964592
0.283915999927558,0.00062181603589026317
0.28538959997240454,0.00061883444224088006
0.28682739997748286,0.00061596545251946754
0.28824269992765039,0.00061309954463945277
0.28963030001614243,0.00061027929941336696
0.29104029992595315,0.00060743839829997001
0.2926438000285998,0.00060462306348097752
0.29417839995585382,0.00060179604888125151
0.2956020999699831,0.00059906948124132699
0.29699199995957315,0.00059636549330825878
0.29839629994239658,0.00059368378134322267
0.29992329992819577,0.0005910240528321101
0.30130009993445128,0.000588386021123091
0.31317350000608712,0.00056790792928555452
0.32478759996592999,0.00054876340403510731
0.3362726999912411,0.00053074779103245051
0.3475602000253275,0.00051378847621740193
0.3592739999294281,0.00049771922162787424
0.37060459994245321,0.00048255868056798826
0.38199249992612749,0.00046815966714575661
0.39378759998362511,0.00045451551174269489
0.40526679996401072,0.00044155915275954672
0.4164369999198243,0.00042916626020944273
0.42862819996662438,0.00041734844397877437
0.44008149998262525,0.0004061448591714176
0.45163130003493279,0.00039533653205378806
0.46296669996809214,0.00038511556034567562
0.47439340001437813,0.00037530303726961427
0.4856288000009954,0.00036596735410375812
0.49699599994346499,0.00035700459855929616
0.50832829996943474,0.00034833838027954924
0.5197004999499768,0.00034003977165559184
0.53150809998624027,0.00033214842785758936
0.54288439999800175,0.00032456805300356797
0.55403090000618249,0.00031726793372712246
0.56547289993613958,0.0003101813711681396
0.57692219992168248,0.0003034389837118533
0.58805010002106428,0.00029692062959252183
0.59938529995270073,0.0002906465199607184
0.61071959999389946,0.00028455828238508273
0.62225779995787889,0.00027869743625536279
0.63360790000297129,0.00027293249829319559
0.64724059996660799,0.00026751425318160708
0.65853749995585531,0.00026222448835655726
0.66994649998378009,0.00025709977067208653
0.68119659996591508,0.00025216306175368519
0.69239839992951602,0.00024731689916204292
0.70515019993763417,0.00024273828352295413
0.71681749995332211,0.00023830474270133026
0.72793429996818304,0.00023400980220567738
0.73932479997165501,0.00022981944726796889
0.75082169997040182,0.00022569375261798118
0.76222079992294312,0.00022177988187628331
0.77351790003012866,0.00021798219748671822
0.78472979995422065,0.00021429580314260264
0.79595870000775903,0.00021066449904331137
0.80709489993751049,0.0002071879808047683
0.81819020002149045,0.00020380962455142772
0.82952749996911734,0.00020052547485477026
0.84078989992849529,0.0001973317877848601
0.85184429993387312,0.00019418712349121903
0.86349679995328188,0.00019116392522933466
0.87456949998158962,0.00018822105925991701
0.88563219993375242,0.00018535546575051547
0.89678089995868504,0.00018252709530429455
0.90790089999791235,0.00017978840664849589
0.91905709996353835,0.00017713944594018811
0.93006099993363023,0.00017449693311760394
0.94150650000665337,0.00017197904133770268
0.95268230000510812,0.00016952290186266606
0.96378669992554933,0.00016712632888408582
0.97539929999038577,0.00016478723946346721
0.98653919994831085,0.00016250364575267322
0.99773740000091493,0.00016027364910549077
1.0089614000171423,0.00015809543498443524
1.0206159999361262,0.00015596726834685767
1.0323364000068977,0.00015388748938750606
1.0437989999772981,0.00015181908293903425
1.0552808999782428,0.00014983218974927713
1.0665318999672309,0.00014788913974387449
1.0779444000218064,0.00014590830784951461
1.0899543999694288,0.00014401706782595937
1.1016306999372318,0.00014219627922192819
1.1145644999342039,0.00014041418423861899
1.1278786000330001,0.00013866956688505215
1.1415888000046834,0.00013696127404861939
1.1562328999862075,0.00013526378208647135
1.1704651999752969,0.00013362538129820838
1.1807009000331163,0.00013202014479864248
1.1921396999387071,0.00013044708755145763
1.2026724999304861,0.00012890526978483278
1.2128458999795839,0.0001273815924994457
1.2230706999544054,0.00012589976973910352
1.2333263999316841,0.00012444663795315605
1.243552100029774,0.00012302135391009875
1.2541041999356821,0.00012162313394521193
1.2646473000058904,0.00012025122991049965
1.2749036999884993,0.00011890492332434707
1.285176599980332,0.00011755605564977496
1.2959756000200287,0.00011625893827851021
1.3069557999260724,0.00011498547598859181
1.3171580999623984,0.00011373502949486908
1.3276404000353068,0.00011250699067200344
1.3377540999790654,0.00011130077587658845
1.3480968999210745,0.0001101158232572526
1.35844979993999,0.00010895159109754154
1.3688237000023946,0.00010776216159999054
1.3791359999449924,0.00010663789914659541
1.3895694999955595,0.00010553289515410083
1.3996939000207931,0.00010444665401887077
1.4109390999656171,0.00010337871009481456
1.421134699950926,0.00010232861673845853
1.4314047999214381,0.00010129594356472498
1.441657799994573,0.0001002181185480369
1.4520254000090063,9.921973835479217e-05
1.4622099000262097,9.8237722043669647e-05
1.4724729999434203,9.7271602462243367e-05
1.4827643999597058,9.632098356395054e-05
1.4928260999731719,9.5385496989052636e-05
1.5034202999668196,9.4464791659385164e-05
1.5139429999981076,9.3558530034112142e-05
1.5248126999940723,9.2666386306555738e-05
1.5351347000105307,9.1745917158954249e-05
1.5454522999934852,9.0881710242038033e-05
1.5556286999490112,9.0030807792712417e-05
1.5669356000144035,8.919285079540877e-05
1.5773525999393314,8.8367540771050446e-05
1.5875100999837741,8.7554597479630531e-05
1.5978296999819577,8.6711090784571731e-05
1.6081216000020504,8.5922217264419382e-05
1.6182335999328643,8.5144977718953823e-05
1.6295359999639913,8.4379110411003555e-05
1.6411716999718919,8.3549873723550997e-05
1.6514113999437541,8.2806069601055476e-05
1.6634809999959543,8.207296830011424e-05
1.6748422000091523,8.1350332429313716e-05
1.6852956999791786,8.0637945708467192e-05
1.695655099931173,7.9935600724194102e-05
1.7080960000166669,7.9243096847694456e-05
1.7185426999349147,7.8560239392059297e-05
1.7285747999558225,7.7886839150634945e-05
1.739993599941954,7.7222712082916626e-05
1.7503740999381989,7.6567679069646598e-05
1.7605882999487221,7.5921565706093508e-05
1.7712194999912754,7.5236460871339419e-05
1.7823064000112936,7.4607537983805276e-05
1.7926786999450997,7.3987223359603594e-05
1.8030213000020012,7.3375249395035081e-05
1.8137661999789998,7.2771437242635949e-05
1.824201799929142,7.2175624691655967e-05
1.8347363999346271,7.1587658116346295e-05
1.8456915999995545,7.1007389901534446e-05
1.8563258999492973,7.0434677314807021e-05
1.8664983999915421,6.9869381889161236e-05
1.8770382999209687,6.9311369029119695e-05
1.8872742999810725,6.8760507731738826e-05
1.8976787999272346,6.8208656303098762e-05
1.9079888999694958,6.767148007497444e-05
1.9182622999651358,6.7141225716900384e-05
1.9285971999634057,6.6617685106781652e-05
1.9389532000059262,6.6100722002323644e-05
1.9490230999654159,6.5590213300852242e-05
1.9603646999457851,6.5086042608071957e-05
1.9705678999889642,6.4588098125676813e-05
1.9806768000125885,6.4096271707179858e-05
1.990896699950099,6.3610458349858931e-05
2.0015058999415487,6.3130555878952285e-05
2.0117185999406502,6.2656464728920756e-05
2.0230905000353232,6.2188087779507792e-05
2.0334402000298724,6.1725330225522433e-05
2.0439695999957621,6.1268099468890302e-05
2.0542648999253288,6.0816305026059588e-05
2.0646680999780074,6.0369858446577709e-05
2.0758647000184283,5.9928673239986789e-05
2.0863715999294072,5.9492664809177109e-05
2.0964337999466807,5.9061750388895114e-05
2.1129170999629423,5.8635848988429136e-05
2.1271900000283495,5.8214881337817385e-05
2.1375831000041217,5.7798769837027152e-05
2.1493104000110179,5.7387262889454005e-05
2.1596508999355137,5.6979816190816733e-05
2.1699206000193954,5.6577748745733638e-05
2.181441199965775,5.6180261209178e-05
2.192132500000298,5.5787274412550103e-05
2.2024918999522924,5.5398716452242396e-05
2.2127645999426022,5.5014518496412863e-05
2.2232878999784589,5.4634613732845014e-05
2.233382000005804,5.4258936989892089e-05
2.2438451999332756,5.3887424557297658e-05
2.2541182999266312,5.3520014081647458e-05
2.2644005999900401,5.3156644495187569e-05
2.2746346000349149,5.2797255961863558e-05
2.2855114999692887,5.2441789833072943e-05
2.2960416999412701,5.2090188609471355e-05
2.3067767999600619,5.1742395906709665e-05
2.3170202999608591,5.1398356424005536e-05
2.3272545000072569,5.1058015914764269e-05
2.3375649999361485,5.0721321158885609e-05
2.3480012000072747,5.0388219936402565e-05
2.3581549000227824,5.0058661002316082e-05
2.3686530999839306,4.9732594062413042e-05
2.3789784000255167,4.940996975003326e-05
2.3892004999797791,4.9090739603655988e-05
2.4003118999535218,4.8774856045256543e-05
2.4108285999391228,4.8462272359418152e-05
2.420981099945493,4.8152942673061358e-05
2.4313601999310777,4.7846821935872529e-05
2.441569900023751,4.7543865901287435e-05
2.451844000024721,4.724403110808413e-05
2.4620281999232247,4.6947274862511681e-05
2.4725004999199882,4.6653555220950998e-05
2.4827398000052199,4.6362830973047684e-05
2.4930980999488384,4.6075061625377688e-05
2.5041315000271425,4.5790207385541798e-05
2.5147417000262067,4.5508229146708585e-05
2.525028400006704,4.5229088472591995e-05
2.5356377999996766,4.486979440354168e-05
2.5457724999869242,4.4595490982016514e-05
2.5560453999787569,4.4324126786061133e-05
2.5663155999500304,4.4055528235237606e-05
2.5765650999965146,4.3789505486196991e-05
2.5868339999578893,4.3526258763932099e-05
2.5970585999311879,4.326563204761291e-05
2.6073245999868959,4.300758309741679e-05
2.6187919999938458,4.2752074766162784e-05
2.6290323999710381,4.2499071936689509e-05
2.6392530000302941,4.2248540777699346e-05
2.6507957000285387,4.2000448430224043e-05
2.6613657999550924,4.1754762840202858e-05
2.6714517999207601,4.1511452936822904e-05
2.6833844999782741,4.1270488673695452e-05
2.6937259000260383,4.103183984874298e-05
2.7044762999285012,4.0795476810311887e-05
2.717139899963513,4.0561370451302853e-05
2.7284239999717101,4.0322884013004147e-05
2.7387150999857113,4.0093096524867787e-05
2.748935499927029,3.9865573477052723e-05
2.7593431000132114,3.9640248378830307e-05
2.7697990000015125,3.9417077481951274e-05
2.7800739000085741,3.9196024657893846e-05
2.7904208999825642,3.8977057771311575e-05
2.8007017000345513,3.8760147064011856e-05
2.810797999962233,3.8545264350596146e-05
2.8216557999840006,3.8332382585792309e-05
2.8324699000222608,3.8121475614614366e-05
2.8430692999390885,3.7912518018397158e-05
2.8533259999239817,3.7705485013791511e-05
2.8637249999446794,3.750035238277204e-05
2.8739305000053719,3.7297096421725434e-05
2.8843325999332592,3.7095693902758295e-05
2.8943924999330193,3.6896122043250675e-05
2.9046206999337301,3.6698358481092629e-05
2.9150820999639109,3.6502381254058147e-05
2.9254543000133708,3.6308168782195785e-05
2.9355496999341995,3.6115699852575851e-05
2.9469980000285432,3.592495360578241e-05
2.9571032000239938,3.5735909523901224e-05
2.9672620999626815,3.5548547419608408e-05
2.9774976000189781,3.5362847426271616e-05
2.9880329000297934,3.5178789988799103e-05
2.9982453000266105,3.4996355855202105e-05
3.0088657999876887,3.481552606871776e-05
3.0189539999701083,3.4636281960423066e-05
3.0305227999342605,3.4458605142320572e-05
3.0409948999295011,3.4282477500737241e-05
3.0515125999227166,3.4107881190185765e-05
3.06248790002428,3.3934798627363667e-05
3.0728573999367654,3.3763212485576187e-05
3.0831488999538124,3.359310568931633e-05
3.0934291000012308,3.3424461409101814e-05
3.1036159000359476,3.3257263056510978e-05
3.114166299928911,3.3091494279395176e-05
3.1243230999680236,3.2927138957286302e-05
3.1359216999262571,3.2764181196914935e-05
3.1468287999741733,3.2602605327961561e-05
3.1573446999536827,3.2442395898847937e-05
3.1685598000185564,3.228353767273367e-05
3.178882599924691,3.2126015623585694e-05
3.1890926000196487,3.1969814932390556e-05
3.1993160999845713,3.1814920983464612e-05
3.2097383999498561,3.1661319360843957e-05
3.2197690999601036,3.1508995844793283e-05
3.2300131999654695,3.1357936408450785e-05
3.2403335999697447,3.1208127214437643e-05
3.2505468999734148,3.1059554611676356e-05
3.2607010999927297,3.0912205132218332e-05
3.2712273999350145,3.0766065488169144e-05
3.2821135999402031,3.0605922883151087e-05
3.2923834000248462,3.0461828228582961e-05
3.3028643999714404,3.0318985916855999e-05
3.3131480999290943,3.0177354349160023e-05
3.3233749000355601,3.0036906780161434e-05
3.3338904000120237,2.989762223131288e-05
3.3440389999886975,2.9759482769571231e-05
3.3541897999821231,2.962247230992656e-05
3.364811799954623,2.9486575996445241e-05
3.3749554000096396,2.935177984693573e-05
3.3862785999663174,2.9218070533755476e-05
3.3968598999781534,2.9085435241464411e-05
3.4069569000275806,2.895386157046323e-05
3.4172930000349879,2.8823337469650266e-05
3.4275357000296935,2.8693851187814661e-05
3.4376577999209985,2.8565391237844637e-05
3.4482556999428198,2.8437946369468589e-05
3.4585255000274628,2.8311505548285689e-05
3.4685664999997243,2.8186057939169502e-05
3.4787018999923021,2.8061592892880426e-05
3.4892996000126004,2.793809993517771e-05
3.5002238999586552,2.7815568757680185e-05
3.5105086999246851,2.7693989210190256e-05
3.5208331999601796,2.7573351294124949e-05
3.5308707000222057,2.7453645156755892e-05
3.5410739999497309,2.7334861086232048e-05
3.5515440999297425,2.7216989507076566e-05
3.5634947000071406,2.7100020976200897e-05
3.5772817999823019,2.6983946179272734e-05
3.5913011999800801,2.6868755927418159e-05
3.6031543000135571,2.6754441154155444e-05
3.6137442999752238,2.6640992912589333e-05
3.6237587999785319,2.6528402372738655e-05
3.6341769000282511,2.6416660819154391e-05
3.6443312999326736,2.6305759648516786e-05
3.6558901999378577,2.619569036746788e-05
3.6660570999374613,2.6086444590531989e-05
3.6765050999820232,2.5978014038108798e-05
3.6867692000232637,2.5870390534571192e-05
3.6985875000245869,2.5763566006478961e-05
3.7099416999844834,2.5657532480746618e-05
3.7215055000269786,2.5552282083039644e-05
3.7318562000291422,2.5447807036070664e-05
3.7420079000294209,2.5344099658043445e-05
3.7522968000266701,2.5223733884449812e-05
3.762722700019367,2.5120407800137232e-05
3.7731872999574989,2.5018361948258552e-05
3.7832440999336541,2.4917253651905255e-05
3.7934967000037432,2.4816993059280713e-05
3.8037021999480203,2.4717533955313176e-05
3.814008199959062,2.4618847691968232e-05
3.8252697000280023,2.4520913976919636e-05
3.8358132999856025,2.4423717007187689e-05
3.8458475000225008,2.4327243636193949e-05
3.8561824000207707,2.4231482415301539e-05
3.8665305000031367,2.4136423052105311e-05
3.8767249999800697,2.4042056084169282e-05
3.8869515999685973,2.3948372672112833e-05
3.8973928999621421,2.3855364462257016e-05
3.9074009000323713,2.376302349176232e-05
3.9176894000265747,2.3671342120908098e-05
3.9283374999649823,2.3580312983102957e-05
3.9390933000249788,2.3489928947108135e-05
3.9492251999909058,2.3400183087718742e-05
3.9596790999639779,2.3311068662600973e-05
3.9698123999405652,2.3222579093651625e-05
3.9799234999809414,2.3134707951759609e-05
3.9902798000257462,2.3047448944198235e-05
4.0004246999742463,2.2960795904084965e-05
4.0118786999955773,2.2874742781415783e-05
4.0224370999494568,2.2789283635438522e-05
4.0331453999970108,2.270441262813188e-05
4.0438831000356004,2.2620124018451521e-05
4.0541998000117019,2.2536412157404047e-05
4.0647998999338597,2.2453271483640879e-05
4.0749692999524996,2.2370696519591577e-05
4.0855264000128955,2.2288681868043966e-05
4.0957996000070125,2.2207222209033691e-05
4.1061062000226229,2.2126312297083665e-05
4.1219527999637648,2.2045946958690874e-05
4.1373749999329448,2.196612109004873e-05
4.1489511999534443,2.1886829654954211e-05
4.1603209000313655,2.1808067682905706e-05
4.1706256000325084,2.1729830267342137e-05
4.1808338999981061,2.1652112563979837e-05
4.1912859999574721,2.1574909789336235e-05
4.201335099991411,2.1498217219298785e-05
4.2115087999263778,2.1422030187797987e-05
4.2217288999818265,2.1346344085526441e-05
4.2319682999514043,2.1271154358843209e-05
4.2423385999863967,2.1196456508583978e-05
4.2533821000251919,2.1122246089030601e-05
4.2637905000010505,2.1048518706939908e-05
4.2740885999519378,2.0974771469945157e-05
4.2842845999402925,2.0901942658896141e-05
4.2945357999997213,2.0829586022196976e-05
4.3045936999842525,2.0757696396080418e-05
4.315359800006263,2.0686269157792701e-05
4.3254019999876618,2.0615299950580444e-05
4.3358177000191063,2.0544784574679118e-05
4.3461976000107825,2.0474718936059798e-05
4.3565066999290138,2.0405099020320005e-05
4.3676277999766171,2.033592087842773e-05
4.3783070999197662,2.0267180618429414e-05
4.3884029999608174,2.0198874400255407e-05
4.403468000004068,2.013099843231935e-05
4.4138130999635905,2.0063548969091699e-05
4.4241687000030652,1.9996522309345791e-05
4.4342784000327811,1.9929914794719595e-05
4.4448490999639034,1.9863722808628597e-05
4.4550791999790817,1.9797942775232255e-05
4.465199499973096,1.9732571158649419e-05
4.4764947999501601,1.9667604462155974e-05
4.4868584999348968,1.9603039227512062e-05
4.4970039000036195,1.9538872034329378e-05
4.5076151000102982,1.94750994994336e-05
4.5178382999729365,1.9411718276307889e-05
4.5279835999244824,1.9348725054563228e-05
4.5383329000324011,1.92861165594003e-05
4.5487664999673143,1.9223889551070285e-05
4.5589317999547347,1.9162040824445126e-05
4.5693361000157893,1.9100567208501251e-05
4.5800205999985337,1.9039465565866128e-05
4.5906449999893084,1.8978732792352274e-05
4.6011705999262631,1.8918365816563643e-05
4.6114601999288425,1.8855330627644696e-05
4.6215561999706551,1.8795404694695824e-05
4.631817499990575,1.8735935769006458e-05
4.6421213999856263,1.8676849802498575e-05
4.6522131999954581,1.8618133867265516e-05
4.6640458999900147,1.8559780387017736e-05
4.6743052999954671,1.850178364487694e-05
4.6843754999572411,1.8444138839041597e-05
4.6960888999747112,1.8386841714065367e-05
4.708731499966234,1.8329888380719869e-05
4.7197283999994397,1.827327521380548e-05
4.7301238999934867,1.8216998788199888e-05
4.7403483999660239,1.8161055836054375e-05
4.7507268999470398,1.8105443216691938e-05
4.7608488999539986,1.8050157894735106e-05
4.7711550999665633,1.7995196923819166e-05
4.7813593000173569,1.7940557434079708e-05
4.7914999999338761,1.7886236622525137e-05
4.8026658999733627,1.7832231745395356e-05
4.8130059000104666,1.7778540112103339e-05
4.8231229999801144,1.7725159080298251e-05
4.8334086999529973,1.7672086051891974e-05
4.8436322000343353,1.7619318469745592e-05
4.8536824999609962,1.756685381491949e-05
4.8639112999662757,1.7514689604395033e-05
4.8740702000213787,1.7462823389101133e-05
4.8842472999822348,1.7408102252581883e-05
4.8946964000351727,1.735670530526176e-05
4.9054730000207201,1.7305634385589237e-05
4.9163678999757394,1.725487055890721e-05
4.9271055000135675,1.7204405248442652e-05
4.9373356000287458,1.7154232924435946e-05
4.9475402999669313,1.710434935434332e-05
4.9577013999223709,1.7054750981965114e-05
4.9680960000259802,1.700543465319695e-05
4.9782060999423265,1.6956397476344527e-05
4.9915375999407843,1.690763674342039e-05
5.0022509000264108,1.6859149882220007e-05
5.0124015000183135,1.6810934425498366e-05
5.0246714999666438,1.6762987990199401e-05
5.035245299921371,1.6715308262878062e-05
5.0455778000177816,1.6667892989074746e-05
5.0557648999383673,1.6620739965539939e-05
5.0659985999809578,1.6573847034181431e-05
5.0765925999730825,1.6527212077392285e-05
5.0867643000092357,1.6480833014370978e-05
5.0971429999917746,1.6434707798155503e-05
5.1074954000068828,1.6388834413127189e-05
5.1176289999857545,1.6343210873055331e-05
5.1290665999986231,1.6297835219358021e-05
5.1407430999679491,1.625270551968187e-05
5.1512176999822259,1.6207819866663112e-05
5.1616166000021622,1.6163176376873008e-05
5.1719223000109196,1.6118773189872506e-05
5.1821514000184834,1.6074608467381812e-05
5.1927267999853939,1.6030680392563759e-05
5.2031399999978021,1.5986987169376244e-05
5.2131968999747187,1.5943527021929041e-05
5.2236571999965236,1.5900298194031747e-05
5.2344914999557659,1.585729894861196e-05
5.245156200020574,1.5814527567339476e-05
5.2553604999557137,1.5771982350150408e-05
5.2658024999545887,1.5729661614883371e-05
5.2759379999479279,1.5687563696940197e-05
5.2864267999539152,1.5645686948879803e-05
5.2966834999388084,1.5604029740171224e-05
5.3069772999733686,1.5562590456839887e-05
5.3176201999885961,1.5521367501203987e-05
5.3282179000088945,1.5480359291590129e-05
5.3384660999290645,1.5439564262066693e-05
5.3498315999750048,1.5398980862222086e-05
5.3603086000075564,1.535860755687651e-05
5.370679699932225,1.5318442825918788e-05
5.3809239999391139,1.5278485164000502e-05
5.3915330999298021,1.5238733080396258e-05
5.4016611999832094,1.5199185098753078e-05
5.4118719999678433,1.5159839756903175e-05
5.422076900023967,1.5120695606667483e-05
5.4322864999994636,1.5081751213654016e-05
5.4424557000165805,1.504300515709976e-05
5.4534722999669611,1.5004456029679568e-05
5.4641850999323651,1.4966102437303845e-05
5.4745641000336036,1.4927942998992723e-05
5.4849738000193611,1.4889976346695999e-05
5.4951517999870703,1.4852201125089679e-05
5.5052602000068873,1.4814616175564494e-05
5.5155925999861211,1.4777221555053898e-05
5.5256322999484837,1.4740016096993257e-05
5.5358900999417529,1.4702998352843755e-05
5.5461329999379814,1.4666166905653323e-05
5.5563888000324368,1.462952036465956e-05
5.5675766000058502,1.4593057361973677e-05
5.5780537999235094,1.4556776550359978e-05
5.5880593999754637,1.4520676601687871e-05
5.5983573999255896,1.4484756205718032e-05
5.6087490000063553,1.4449014069106935e-05
5.6189913999987766,1.4413448914614809e-05
5.6295919999247417,1.4378059480428849e-05
5.6402389999711886,1.4342844519569755e-05
5.6504447000334039,1.4307802799331647e-05
5.661940100020729,1.4272933100864428e-05
5.672957899980247,1.423823421874879e-05
5.6835741000249982,1.4203704960575889e-05
5.6937619999516755,1.416934414664242e-05
5.7058513999218121,1.4135150609619736e-05
5.7170706000179052,1.4101123194248594e-05
5.7283794999821112,1.4067260757075238e-05
5.7392356999916956,1.4033562166184352e-05
5.749453500029631,1.4000026300990543e-05
5.7597150999354199,1.3966652051970079e-05
5.7700340999290347,1.3933438320494494e-05
5.7807681999402121,1.3900384018583226e-05
5.7914413999533281,1.386748806875217e-05
5.8018932000268251,1.3834749403820983e-05
5.8120532999746501,1.3802166966733297e-05
5.8222570000216365,1.376973971038991e-05
5.8326572999358177,1.3737466597517425e-05
5.8430805000243708,1.3705346600485947e-05
5.8532315000193194,1.367337870116568e-05
5.8637486000079662,1.3641561890830625e-05
5.8739380999468267,1.3609895169952819e-05
5.8842471999814734,1.357837754812591e-05
5.8954614999238402,1.3547008043921485e-05
5.9058305999496952,1.3515785684769154e-05
5.9159478999208659,1.348470950680905e-05
5.9264268999686465,1.3453778554831908e-05
5.9369248999282718,1.3422991882120871e-05
5.9473780000116676,1.339234855034888e-05
5.9576824000105262,1.3361847629516711e-05
5.9680158999981359,1.3331488197757961e-05
5.9781040999805555,1.3301269341334211e-05
5.9884561999933794,1.327119015446122e-05
5.9991045999340713,1.3241249739281908e-05
6.0098970999242738,1.3211447205692971e-05
6.0214073000242934,1.3181781671312277e-05
6.03208849998191,1.3152252261361179e-05
6.0423761999700218,1.3122858108593081e-05
6.0530236000195146,1.3093598353167239e-05
6.0637738999212161,1.2880126088738616e-05
6.0739214000059292,1.2849806762392319e-05
6.0844606999307871,1.2819922250355188e-05
6.0946020999690518,1.2790300355259667e-05
6.1049089999869466,1.2760888604067602e-05
6.116166100022383,1.2731661935676821e-05
6.128814599942416,1.2702605433445515e-05
6.1475328999804333,1.2673709133390689e-05
6.1581028000218794,1.2644965882260986e-05
6.1685569999972358,1.2616370272849885e-05
6.1786556999431923,1.2587918052967645e-05
6.1892376999603584,1.2559605772012014e-05
6.1993467999855056,1.2531430556805543e-05
6.2096493999706581,1.2503389962546091e-05
6.220629999996163,1.2475481869822837e-05
6.2311954000033438,1.2447704411104589e-05
6.2414947999641299,1.2420055916956779e-05
6.2522641000105068,1.2392534875847611e-05
6.2624983999412507,1.2365139903655265e-05
6.2727543999208137,1.2337869720110779e-05
6.2831492000259459,1.2310723130498467e-05
6.293442599941045,1.2283699011223544e-05
6.3035267000086606,1.2256796298313044e-05
6.3138542999513447,1.2230013978253145e-05
6.3239693000214174,1.2203351080609178e-05
6.335317499935627,1.2176806671947334e-05
6.3459812999935821,1.2150379850978692e-05
6.3564097000053152,1.2124069744486749e-05
6.366585599957034,1.2097875503994188e-05
6.377131599932909,1.2071796302983767e-05
6.3873276999220252,1.2045831334591156e-05
6.3976397999795154,1.2019979809634053e-05
6.4080357999773696,1.199424095498184e-05
6.4182977000018582,1.196861401216045e-05
6.4284261999418959,1.1943098236153011e-05
6.4396681999787688,1.1917692894380667e-05
6.4504066000226885,1.1892397265853449e-05
6.4615777999861166,1.186721064035563e-05
6.4719918000046164,1.1842132317832538e-05
6.4822907999623567,1.1817161607794411e-05
6.4924202000256628,1.1792297828803095e-05
6.5028786000330001,1.1767540308054641e-05
6.5130266000051051,1.1742888380929881e-05
6.5233623000094667,1.1718341390688737e-05
6.5335868999827653,1.1693898688140276e-05
6.5442452999996021,1.1669559631342703e-05
6.5552424000343308,1.1645323613479184e-05
6.5662542999489233,1.1621190106358581e-05
6.5767361000180244,1.1597158484624705e-05
6.5868510999716818,1.1573228121396565e-05
6.5971960999304429,1.1549398397689871e-05
6.6074529000325128,1.152566870173478e-05
6.6177315999520943,1.1502038428571795e-05
6.6280545999761671,1.1478506979737162e-05
6.6382833999814466,1.1455073762990419e-05
6.6486140999477357,1.1431738192125419e-05
6.6606882000342011,1.1408499686745591e-05
6.6710523000219837,1.1385357672141144e-05
6.6814009000081569,1.1362311579108923e-05
6.6917317999759689,1.1339360843805559e-05
6.702774400007911,1.1316504907655338e-05
6.7143528999295086,1.1293743217200014e-05
6.7248075000243261,1.127107522402803e-05
6.7365222999360412,1.1248500384613388e-05
6.7471804999513552,1.1226018160284068e-05
6.7576949000358582,1.1203628017075521e-05
6.7688096000347286,1.1181329425668598e-05
6.7792007999960333,1.1159121861340671e-05
6.7893112000310794,1.1137004803802357e-05
6.7996633999282494,1.11149777372249e-05
6.8098512999713421,1.1093040150080323e-05
6.8202213000040501,1.1071191535142128e-05
6.8308991999365389,1.1049431389378699e-05
6.8414950999431312,1.1027759213887384e-05
6.8517784000141546,1.1006174513876743e-05
6.8620640999870375,1.0984676798541286e-05
6.872506899992004,1.0963265581070446e-05
6.8836561000207439,1.0941940378555591e-05
6.8938881999347359,1.0920700711959016e-05
6.9042445999803022,1.0899546106017346e-05
6.9144500999245793,1.0878476089267507e-05
6.9249440999701619,1.0857490193907922e-05
6.9353369999444112,1.0836587955841595e-05
6.9457593000261113,1.0815768914561683e-05
6.9559509999817237,1.0795032613137576e-05
6.9664290000218898,1.0774378598160345e-05
6.9769988999469206,1.0753806419698637e-05
6.9883321999805048,1.0733315631290585e-05
6.9988865000195801,1.071290578985208e-05
7.0091616000281647,1.0692576455657185e-05
7.0202784999273717,1.0672327209225227e-05
7.0312644999939948,1.0652157689803917e-05
7.0414776999969035,1.0632067468427434e-05
7.0517266999231651,1.0612056111493365e-05
7.0618485999293625,1.059212318964649e-05
7.0722555000102147,1.0572268277423956e-05
7.0825443000067025,1.055249095301979e-05
7.0927342999493703,1.0532790798143003e-05
7.1040875000180677,1.0513167397925158e-05
7.1145457000238821,1.0493620340800009e-05
7.1247610999271274,1.0474149218419056e-05
7.1351882999297231,1.0454753625627646e-05
7.1468666000291705,1.043543316035865e-05
7.1571943999733776,1.0293929022847786e-05
7.1676494999555871,1.0273852570831313e-05
7.1781421999912709,1.0254144034975067e-05
7.1884971000254154,1.0234652541958135e-05
7.1988987999502569,1.0215318223959102e-05
7.2100737999426201,1.0196111509702653e-05
7.2203407000051811,1.0177015957210015e-05
7.2305412000278011,1.0158021562443623e-05
7.240741099929437,1.0139121775635536e-05
7.2511167000047863,1.0120312041239047e-05
7.2614563999231905,1.0101589026767119e-05
7.2719305999344215,1.0082950187873498e-05
7.2819818999851122,1.0064393509309152e-05
7.2923656000057235,1.0045917343416525e-05
7.3025412999559194,1.0027520305592572e-05
7.3127605000045151,1.0009201204468343e-05
7.3240001000231132,9.9909589940375598e-06
7.3345352000324056,9.9727927400658966e-06
7.3446434999350458,9.9547015958812553e-06
7.3552543999394402,9.9366847848007866e-06
7.365473399986513,9.9187415868795788e-06
7.3757473999867216,9.9008713290251789e-06
7.3860196999739856,9.8830733772190738e-06
7.3963496999349445,9.8653471305478964e-06
7.4063879000023007,9.8476920164056394e-06
7.4169064000016078,9.8301074866600661e-06
7.4280636999756098,9.812593014554783e-06
7.4386440999805927,9.7951480921097729e-06
7.4490139000117779,9.777772228016431e-06
7.4595316000049934,9.7604649458382401e-06
7.4696849000174552,9.7432257825248867e-06
7.4799932999303564,9.7260542870680318e-06
7.490568200009875,9.7089500194893976e-06
7.5009449999779463,9.69191254981784e-06
7.511183499940671,9.6749414573002218e-06
7.5216091999318451,9.6580363296689532e-06
7.5317220999859273,9.6411967625133155e-06
7.5429628000129014,9.6244223587470887e-06
7.5532074000220746,9.6077127280703045e-06
7.5634139999747276,9.5910674865813902e-06
7.573798600002192,9.5744862563760476e-06
7.5856581999687478,9.5579686651480461e-06
7.599454200011678,9.5415143459743868e-06
7.6138678999850526,9.525122936961173e-06
7.6281116999452934,9.5087940809988467e-06
7.6425324999727309,9.4925274255670877e-06
7.6569858000148088,9.4763226224924424e-06
7.6720680999569595,9.4601793277571379e-06
7.6864235999528319,9.4440972013633604e-06
7.7007357999682426,9.4280759071427441e-06
7.7164733000099659,9.4121151126098576e-06
7.7308974999468774,9.3962144888419617e-06
7.7452255999669433,9.3803737103553792e-06
7.7607111999532208,9.3645924549592987e-06
7.7713665999472141,9.3488704037152514e-06
7.7814688999205828,9.3332072407738669e-06
7.7918179000262171,9.317602653319498e-06
7.8021373000228778,9.3020563314733656e-06
7.8123601999832317,9.2865679682042713e-06
7.8228193999966606,9.2711372592866476e-06
7.8332888999721035,9.2557639032075193e-06
7.8434760000091046,9.240447601077179e-06
7.8561638999963179,9.2251880566172847e-06
7.8675177999539301,9.2099849760695021e-06
7.8778400999726728,9.1948380681624313e-06
7.8879845000337809,9.1797470440296652e-06
7.8983321000123397,9.16471161718957e-06
7.9085072999587283,9.1497315034750452e-06
7.9188608999829739,9.1348064210049861e-06
7.9290959999198094,9.1199360901450247e-06
7.939501199987717,9.1051202334447079e-06
7.949717800016515,9.0903585756368794e-06
7.960205200011842,9.0756508435357872e-06
7.9704668000340462,9.0609967660927769e-06
7.981567999930121,9.0463960742627795e-06
7.9920744999544695,9.0318485010676747e-06
8.0025786999613047,9.0173537814838009e-06
8.0127382000209764,9.0029116524661842e-06
8.02435580000747,8.988521852898157e-06
8.0349399999249727,8.9741841235601951e-06
8.0454984999960288,8.9598982070971076e-06
8.0559363999636844,8.9456638480247282e-06
8.0662678999360651,8.9314807926709684e-06
8.0765330999856815,8.8340876185678581e-06
8.0877350999508053,8.8191569549650464e-06
8.0981563000241295,8.8045442194179732e-06
8.1082595000043511,8.7901386451910875e-06
8.1191307000117376,8.775891656449071e-06
8.1293591000139713,8.7617747079399139e-06
8.1396190000232309,8.747769384705322e-06
8.1545309999492019,8.7338630314413581e-06
8.1708405999233946,8.7200465090070892e-06
8.181434000027366,8.7063129454770928e-06
8.1923273999709636,8.6926569992358116e-06
8.2030710999388248,8.6790744030093471e-06
8.2132986999349669,8.6655616699485806e-06
8.2237142999656498,8.6521158970011665e-06
8.2339150999905542,8.6387346289478813e-06
8.2442532000131905,8.6254157614137082e-06
8.2543642999371514,8.612157469943533e-06
8.2645504999672994,8.5989581567697509e-06
8.2752732000080869,8.5858164101749293e-06
8.2856779999565333,8.5727309727433775e-06
8.2958191999932751,8.5597007163906821e-06
8.3072181999450549,8.5467246222489578e-06
8.317467899993062,8.5338017644510878e-06
8.3277970999479294,8.5209312968308784e-06
8.3380398999433964,8.5081124419458322e-06
8.3487130999565125,8.4953444819361363e-06
8.3588722000131384,8.4826267508984433e-06
8.3693081999663264,8.4699586284286076e-06
8.3796112999552861,8.4573395341468721e-06
8.3897603999357671,8.4447689230533445e-06
8.4000343999359757,8.4322462815136713e-06
8.41082390001975,8.419771123864297e-06
8.4214333000127226,8.4073429894144269e-06
8.4321569999447092,8.3949614398766068e-06
8.4424124999204651,8.3826260571391565e-06
8.4527756000170484,8.3703364413005473e-06
8.4629839999834076,8.358092208962925e-06
8.4733533000107855,8.3458929917287419e-06
8.4835422999458387,8.3337384348319835e-06
8.4938290999270976,8.3216281960116775e-06
8.5041022999212146,8.3095619444352742e-06
8.5145016999449581,8.2975393597981794e-06
8.5257286999840289,8.2855601314567941e-06
8.5361386999720708,8.2736239577031071e-06
8.5462974000256509,8.261730545139166e-06
8.5566868999740109,8.2498796080178793e-06
8.5669824000215158,8.2380708677533107e-06
8.5772937999572605,8.2263040523959034e-06
8.5877087999833748,8.2145788962312728e-06
8.5981622999534011,8.2028951393857719e-06
8.6083121999399737,8.1912525274180134e-06
8.6201617999467999,8.1796508110318469e-06
8.6336960999760777,8.1680897457529743e-06
8.6477997000329196,8.1565690916904095e-06
8.6608536000130698,8.145088613245423e-06
8.671364099951461,8.1336480789108506e-06
8.6819712999276817,8.1222472610174024e-06
8.6922158999368548,8.1108859356134603e-06
8.7024857000214979,8.0995638822020076e-06
8.7149508999427781,8.0882808836529789e-06
8.7252701999386773,8.0770367259884875e-06
8.7353234000038356,8.0658311982762774e-06
8.7469428000040352,8.0532969670779365e-06
8.7573152999393642,8.0420251385763421e-06
8.7677402999252081,8.0308701032279587e-06
8.7794325000140816,8.0197586137198912e-06
8.7898476999253035,8.0086883891029876e-06
8.8002715000184253,7.9976583068491893e-06
8.8103768000146374,7.986667643169851e-06
8.8207330999430269,7.9757158578779759e-06
8.830921099986881,7.9648025124154825e-06
8.8411462999647483,7.9539272318059692e-06
8.8523919000290334,7.9430896841577917e-06
8.8627757999347523,7.9322895685054412e-06
8.8729196999920532,7.9215266069516089e-06
8.8831900999648497,7.9108005394832552e-06
8.8933238999452442,7.9001111202258957e-06
8.9036172999767587,7.8894581148421853e-06
8.9140512000303715,7.8788412984979651e-06
8.9243657999904826,7.8682604544293301e-06
8.934490800020285,7.8577153726905517e-06
8.9448195999721065,7.8472058493300705e-06
8.9551172000356019,7.8367316855955814e-06
8.9662133000092581,7.8262926873471211e-06
8.9764414000092074,7.8158886645864614e-06
8.9867773000150919,7.8055194310558363e-06
8.9969734000042081,7.7951848038709849e-06
9.0072507000295445,7.7848846032577411e-06
9.017504999996163,7.7746186523091301e-06
9.0286643999861553,7.7643867767565123e-06
9.0387811999535188,7.7541888048290698e-06
9.0493511999957263,7.7440245670456963e-06
9.0598750000353903,7.7338938961354029e-06
9.071022899937816,7.7237966268432051e-06
9.0812846999615431,7.713732595913792e-06
9.091649999958463,7.7037016418969037e-06
9.1019100999692455,7.6937036051623203e-06
9.1121686999686062,7.6837383277454055e-06
9.1222622999921441,7.6738056532990087e-06
9.1325919999508187,7.6639054270605475e-06
9.1429740999592468,7.6540374957569773e-06
9.153915699920617,7.6442017075686759e-06
9.1643447999376804,7.6343979120818701e-06
9.1751281999750063,7.6246259602325486e-06
9.1862146999919787,7.6148857043028994e-06
9.1966336999321356,7.6051769978157765e-06
9.2068886000197381,7.5954996955598132e-06
9.2171566999750212,7.5858536535451182e-06
9.2272900999523699,7.5762387289313342e-06
9.237712699919939,7.5666547800610539e-06
9.2479228000156581,7.5571016663924794e-06
9.2581190000055358,7.5475792484574203e-06
9.2682375999866053,7.5380873879071409e-06
9.2785406999755651,7.5286259473991842e-06
9.2894096999661997,7.5191947906552044e-06
9.299902500002645,7.5097937823895735e-06
9.31005740002729,7.5004227883199839e-06
9.3205078999744728,7.4910816751053309e-06
9.3306880999589339,7.4817703103927329e-06
9.3410028999205679,7.4724885627612546e-06
9.3516996999969706,7.4632363016762925e-06
9.362156999995932,7.454013397559591e-06
9.3723046999657527,7.4448197216778645e-06
9.3827898999443278,7.4356551461930256e-06
9.393076799926348,7.4265195441423224e-06
9.4043252000119537,7.4174127893850553e-06
9.4148560999892652,7.4083347566399573e-06
9.425223600002937,7.3992853214344077e-06
9.435377600020729,7.3902643601154537e-06
9.4464478000300005,7.3812717498197643e-06
9.4567481999984011,7.3723073684979446e-06
9.4671234999550506,7.3633710948579894e-06
9.477284700027667,7.3544628083760007e-06
9.4876358000328764,7.3455823893035351e-06
9.4978197999298573,7.3367297186305796e-06
9.5090290999505669,7.3279046780885861e-06
9.5193234999896958,7.319107150131755e-06
9.5297837000107393,7.3103370179552813e-06
9.5399824000196531,7.3015941654421211e-06
9.5503335000248626,7.2928784772052647e-06
9.5605824999511242,7.2841898385336818e-06
9.5711294999346137,7.2755281354150505e-06
9.5814163000322878,7.2668932545213582e-06
9.5916000999277458,7.2582850831866698e-06
9.6017924000043422,7.2497035094116488e-06
9.6123357999604195,7.2411484218778135e-06
9.6231406999286264,7.2326197098809967e-06
9.6335500000277534,7.2241172633978137e-06
9.6437905000057071,7.2156409730282319e-06
9.6540711999405175,7.2071907299868213e-06
9.6655641000252217,7.1987664261411076e-06
9.6760727999499068,7.1903679539710969e-06
9.6861593999201432,7.1819952065464444e-06
9.6967384000308812,7.1736480775791055e-06
9.7075988999567926,7.165326461355216e-06
9.7193294999888167,7.1570302527676392e-06
9.7305210999911651,7.1487593472931895e-06
9.7407691000262275,7.1405136409957652e-06
9.7509962000185624,7.1322930305247553e-06
9.7610348999733105,7.1240974130833429e-06
9.7713847999693826,7.1159266864648106e-06
9.7814739999594167,7.1077807490146235e-06
9.7934420999372378,7.0996594996297873e-06
9.8037561000091955,7.0915628377778208e-06
9.8138948000269011,7.083490663452212e-06
9.8239920999621972,7.0754428772122119e-06
9.8352411999367177,7.067419380134319e-06
9.8455882000271231,7.0594200738513757e-06
9.8558387999655679,7.0514448604936309e-06
9.866153399925679,7.0434936427581911e-06
9.8763105999678373,7.0355663238285464e-06
9.8865069999592379,7.0276628074135841e-06
9.8969851000001654,7.019782997746586e-06
9.9070314000127837,7.0119267995505122e-06
9.9174750000238419,7.0040941180627105e-06
9.9276619999436662,6.9962848590232397e-06
9.9379930000286549,6.9884989286540064e-06
9.9492737000109628,6.9807362336779545e-06
9.9596773999510333,6.972996681311178e-06
9.9697929000249133,6.9652801792394488e-06
9.9803398000076413,6.9575866356415893e-06
9.9904716999735683,6.9499159591582488e-06
10.000784300034866,6.9422680589290498e-06
10.011258299928159,6.9346428445315111e-06
10.023740499978885,6.9270402260267653e-06
10.03729150001891,6.9194601139342875e-06
10.050624900031835,6.9119024192325752e-06
10.06188159994781,6.9043670533588431e-06
10.072530500008725,6.8968539281934807e-06
10.08273379993625,6.8893629560747493e-06
10.093023599940352,6.881894049771243e-06
10.103290600003675,6.8744471225067453e-06
10.113602999947034,6.8670220879461161e-06
10.123841800028458,6.8596188601776488e-06
10.134122199960984,6.8522373537263745e-06
10.144413299974985,6.8448774835583354e-06
10.155667699989863,6.837539165051823e-06
10.166188500006683,6.8302223140078932e-06
10.186440499965101,6.8229268466461401e-06
10.198490699985996,6.8156526796228011e-06
10.20893989992328,6.8083997299902426e-06
10.2193998999428,6.8011679152156918e-06
10.229860899969935,6.7939571531643553e-06
10.240957699948922,6.78676736213917e-06
10.251800399972126,6.7795984608093986e-06
10.26197009999305,6.772450368276759e-06
10.272335599991493,6.7653230040043549e-06
10.284149599960074,6.7582162878832269e-06
10.294713099952787,6.7511301401788367e-06
10.305277899955399,6.7440644815473855e-06
10.315412599942647,6.7370192330486254e-06
10.325617099995725,6.7299943160887801e-06
10.336186200031079,6.7229896525026658e-06
10.346332399989478,6.7160051644600222e-06
10.356927699991502,6.7090407745434889e-06
10.367232499993406,6.7020964056934093e-06
10.377455599955283,6.6951719812173679e-06
10.388901800033636,6.6882674247982527e-06
10.4001887999475,6.6813826604858406e-06
10.410432199947536,6.6745176126985558e-06
10.420794399920851,6.6676722062038926e-06
10.43136589997448,6.6608463661345686e-06
10.441981000010855,6.6540400179966935e-06
10.452414399944246,6.6472530876249143e-06
10.462715600035153,6.6404855012338819e-06
10.473001800011843,6.6337371853662717e-06
10.483277400024235,6.6270080669148893e-06
10.494412699947134,6.6202980731373117e-06
10.505074799992144,6.6136071316149317e-06
10.515562699991278,6.6069351702883051e-06
10.525828499929048,6.6002821174168617e-06
10.536146100028418,6.5936479016249382e-06
10.546419300022535,6.5870324518398466e-06
10.556888499995694,6.5804356973487861e-06
10.567096299957484,6.5738575677524378e-06
10.577513900003396,6.5672979930016217e-06
10.588200600002892,6.5607569033514433e-06
10.598478500032797,6.5542342293949361e-06
10.609634499996901,6.5477299020462322e-06
10.620022699935362,6.5412438525380578e-06
10.63006899994798,6.5347760124366568e-06
10.640368900028989,6.5283263135903666e-06
10.650606999988668,6.5218946882061521e-06
10.66089199995622,6.5154810687730066e-06
10.67347359994892,6.5090853881090445e-06
10.683815800002776,6.5027075793290741e-06
10.694011899991892,6.4963475758714871e-06
10.705422300030477,6.490005311459894e-06
10.718358199927025,6.4836807201401236e-06
10.728710699942894,6.4773737362539316e-06
10.738841500016861,6.4710842944436392e-06
10.749073699931614,6.4648123296492953e-06
10.75929910002742,6.4585577771080796e-06
10.769341600011103,6.4523205723490476e-06
10.779859600006603,6.4461006512066023e-06
10.789989899960347,6.4398979497959984e-06
10.800392600009218,6.433712404523333e-06
10.812254099990241,6.4275439520932584e-06
10.822889699949883,6.4213925294792448e-06
10.833641599980183,6.4152580739548933e-06
10.8439403999364,6.1693872674704059e-06
10.854137999936938,6.1630017872117311e-06
10.864233899977989,6.1569046871278368e-06
10.874573900015093,6.1509512805953671e-06
10.884739800007083,6.1450900087307607e-06
10.894799700006843,6.1392956048967686e-06
10.905305500025861,6.1335537173533565e-06
10.915630899951793,6.1278554095338109e-06
10.926047499990091,6.1221947633625125e-06
10.937413799925707,6.116567673359413e-06
10.947610500035807,6.1109711786561607e-06
10.957627299940214,6.1054030689950991e-06
10.967928000027314,6.0998616421864127e-06
10.978209899971262,6.0943455497394083e-06
10.988416499923915,6.0888536960127267e-06
10.99870340002235,6.0833851705915342e-06
11.009658599970862,6.0779392019885494e-06
11.020204299944453,6.0725151252268503e-06
11.030610500019975,6.0671123587100898e-06
11.041773000033572,6.0617303873423226e-06
11.052164299995638,6.0563687500176544e-06
11.06240259995684,6.0510270301616903e-06
11.073118699947372,6.0457048484477926e-06
11.083518899977207,6.0404018571030925e-06
11.093835299951024,6.0351177353923377e-06
11.104095699964091,6.0298521859931133e-06
11.114417299977504,6.0246049320075365e-06
11.124865800025873,6.019375714480654e-06
11.135026299976744,6.0141642904114316e-06
11.145417999941856,6.0089704309565154e-06
11.156845599994995,6.003793919980763e-06
11.167411400005221,5.9986345527978758e-06
11.177656300016679,5.9934921350422604e-06
11.188347799936309,5.988366481746939e-06
11.198759299935773,5.9832574164820961e-06
11.209138399921358,5.9781647706260985e-06
11.219641599920578,5.9730883827164535e-06
11.230253199930303,5.9680280978694311e-06
11.246436899993569,5.9629837672545592e-06
11.260828400030732,5.9579552476444239e-06
11.275784099940211,5.9529424009884755e-06
11.289357999921776,5.9479450940450839e-06
11.302635699976236,5.9429631980412524e-06
11.314325199928135,5.937996588361775e-06
11.326488599996082,5.9330451442868444e-06
11.337909299996682,5.9281087487228088e-06
11.350072199944407,5.9231872879735124e-06
11.362477499991655,5.918280651545789e-06
11.377164099947549,5.9133887319325874e-06
11.391345400013961,5.9085114244657133e-06
11.404634399921633,5.9036486271063238e-06
11.417569599929266,5.8988002403636458e-06
11.429907299927436,5.8939661670917129e-06
11.442174099967815,5.8891463124070217e-06
11.454252599971369,5.8843405835436021e-06
11.466629600035958,5.8795488897602146e-06
11.481421799981035,5.8747711422389274e-06
11.498248699936084,5.8700072539862619e-06
11.51282549998723,5.8652571397447893e-06
11.526340599986725,5.8605207159037332e-06
11.540139299933799,5.8557979004674092e-06
11.554551300010644,5.8510886129133196e-06
11.568503699963912,5.8463927741878006e-06
11.582695199991576,5.841710306617793e-06
11.596676399931312,5.8370411338590119e-06
11.609790200018324,5.8323851808302256e-06
11.623683299985714,5.8277423736797977e-06
11.637632300029509,5.8231126397300509e-06
11.651602800004184,5.818495907435003e-06
11.66509759996552,5.8138921063318339e-06
11.680504699936137,5.809301167003556e-06
11.694268099963665,5.8047230210362971e-06
11.708480100031011,5.8001576010142198e-06
11.724762600031681,5.7956048404280394e-06
11.738950200029649,5.7910646737070578e-06
11.753995499922894,5.7865370361394331e-06
11.768051199964248,5.782021863865417e-06
11.781726500019431,5.7775190938574496e-06
11.795513599994592,5.7730286638698596e-06
11.809736500028521,5.7685505124449695e-06
11.824184300028719,5.764084578862998e-06
11.839041600003839,5.7596308031317898e-06
11.852985100005753,5.7551891259635684e-06
11.866577500011772,5.7507594887656869e-06
11.880334499990568,5.7463418335877985e-06
11.894004700006917,5.7419361031634005e-06
11.908088900032453,5.7375422408123466e-06
11.922857300029136,5.7331601904979108e-06
11.936887199990451,5.7287898967749164e-06
11.950402499991469,5.7244313047784502e-06
11.964864299981855,5.7200843601874726e-06
11.978579599992372,5.7157490092726163e-06
11.993080599932,5.7114251988171685e-06
12.007120299967937,5.7071128761343179e-06
12.021972300019115,5.7028119890516987e-06
12.036463500000536,5.6985224858977057e-06
12.050606100005098,5.6942443154942399e-06
12.06477019994054,5.6899774271319653e-06
12.078646500012837,5.6857217705845565e-06
12.093015799997374,5.6814772960564009e-06
12.106673799920827,5.677243954231564e-06
12.121108699939214,5.6730216962019442e-06
12.134525500005111,5.6688104735045039e-06
12.149318399955519,5.6646102380964822e-06
12.165130499983206,5.6604209423457622e-06
12.178521299967542,5.6562425389986943e-06
12.194583200034685,5.6520749812304373e-06
12.213923000032082,5.6479182225845391e-06
12.227835000026971,5.643772216982001e-06
12.242319699958898,5.6396369187262618e-06
12.255743799963966,5.6355122824758351e-06
12.269817900029011,5.6313982632439295e-06
12.283999299979769,5.6272948164047142e-06
12.297714299988002,5.6232018976802464e-06
12.311540100025013,5.619119463118212e-06
12.325686099939048,5.6150474691073925e-06
12.339507499942556,5.610985872355552e-06
12.353499999968335,5.6069346299082292e-06
12.368028299999423,5.6028936991011953e-06
12.381863699993119,5.5988630376080032e-06
12.39599939994514,5.5948426033810834e-06
12.409210899961181,5.5908323547067611e-06
12.42309459997341,5.5868322501247844e-06
12.43711960001383,5.5828422485018942e-06
12.451098199933767,5.5788623089679665e-06
12.469986799987964,5.5748923909505949e-06
12.484565999940969,5.5709324541392451e-06
12.498511399957351,5.5669824585053321e-06
12.512138699996285,5.5630423642941888e-06
12.525717600015923,5.5591121320045624e-06
12.540075200027786,5.5551917223974101e-06
12.553805699921213,5.5512810964970319e-06
12.568029499961995,5.5473802155900156e-06
12.581884799990803,5.5434890411899572e-06
12.596445699920878,5.5396075350718015e-06
12.610328699927777,5.5357356592469e-06
12.624245399958454,5.5318733759786534e-06
12.638154499931261,5.5280206477524968e-06
12.652031800011173,5.5241774372941769e-06
12.665388199966401,5.520343707560689e-06
12.680461399955675,5.5165194217275459e-06
12.694496199954301,5.512704543209931e-06
12.708447400014848,5.5088990356308776e-06
12.723443499999121,5.5051028628312091e-06
12.739872099948116,5.5013159888772671e-06
12.753728999989107,5.4975383780537667e-06
12.767677100026049,5.4937699948401313e-06
12.782042499980889,5.490010803920366e-06
12.796506999991834,5.4862607702057783e-06
12.813047899981029,5.482519858794895e-06
12.827572399983183,5.4787880349923257e-06
12.842089699930511,5.475065264294469e-06
12.857680900022388,5.4713515124115734e-06
12.870422699954361,5.4676467452224745e-06
12.886881500016898,5.4639509288117485e-06
12.901440099929459,5.4602640294627272e-06
12.915403099963441,5.4565860136281829e-06
12.929101999965496,5.4529168479465616e-06
12.943227499956265,5.4492564992602851e-06
12.957775300019421,5.4456049345799799e-06
12.971424699993804,5.4419621210828634e-06
12.98534130002372,5.4383280261498112e-06
12.999445799970999,5.4347026173117305e-06
13.013210600009188,5.4310858623028237e-06
13.028203399968334,5.4274777290052619e-06
13.042097199941054,5.4238781854683955e-06
13.056004700018093,5.4202871999412851e-06
13.069510099943727,5.4167047408098914e-06
13.082579399924725,5.4131307766355921e-06
13.097187299979851,5.4095652761415956e-06
13.110832499922253,5.4060082082222739e-06
13.124855699948967,5.402459541923116e-06
13.138618699973449,5.398919246449715e-06
13.153427499928512,5.3953872911740058e-06
13.167333899997175,5.3918636456196844e-06
13.181012299959548,5.3883482794548246e-06
13.194833899964578,5.3848411625062772e-06
13.209120800020173,5.3813422647678553e-06
13.223003200022504,5.3778515563697449e-06
13.23703249997925,5.3743690075871155e-06
13.250653699971735,5.3708945888590413e-06
13.264593999949284,5.3674282707561013e-06
13.278263099957258,5.3639700240038781e-06
13.29066729999613,5.360519819469461e-06
13.304679099936038,5.3570776281531559e-06
13.318380099954084,5.3536434212245448e-06
13.332023599999957,5.3502171699581475e-06
13.346081799943931,5.3467988457840299e-06
13.35941889998503,5.3433884202867853e-06
13.373059100005776,5.3399858651626765e-06
13.386750199948438,5.3365911522485957e-06
13.400704400031827,5.3332042535352987e-06
13.413960499921814,5.3298251411211831e-06
13.427471000002697,5.3264537872564925e-06
13.440735299955122,5.3230901643162391e-06
13.454563500010408,5.3197342448045502e-06
13.470436699921265,5.3163860013561206e-06
13.482964499969967,5.3130454067358713e-06
13.49535460001789,5.3097124338406385e-06
13.508204599958844,5.3063870556738569e-06
13.521964299958199,5.3030692454006773e-06
13.536067500011995,5.2997589762697096e-06
13.551869999966584,5.2964562216848621e-06
13.566020200029016,5.2931609551574748e-06
13.57984379993286,5.2898731503264119e-06
13.593893799930811,5.2865927809573327e-06
13.607984100002795,5.2833198209084752e-06
13.621906299958937,5.2800542441968683e-06
13.635825200006366,5.2767960249338835e-06
13.649867599946447,5.2735451373484543e-06
13.663931999937631,5.2703015557908679e-06
13.679069599951617,5.2670652547396439e-06
13.694724899949506,5.2638362087630949e-06
13.711087199975736,5.2606143925679184e-06
13.728095600032248,5.2573997809585409e-06
13.742422799929045,5.2541923488539475e-06
13.756214699940756,5.2509920712941431e-06
13.757891000015661,5.2505925384127769e-06
13.759559400030412,5.250193116889129e-06
13.761230499949306,5.2497938066629658e-06
13.763057900010608,5.2493946076984105e-06
13.764851999934763,5.248995519938402e-06
13.766540399985388,5.2485965433365235e-06
13.768389499979094,5.2481976778490243e-06
13.770245200023055,5.2477989234270287e-06
13.772103299968876,5.2474002800150612e-06
13.773811099934392,5.2470017475702891e-06
13.775498199975118,5.2466033260432803e-06
13.777254399959929,5.246205015385582e-06
13.77902679995168,5.2458068155540676e-06
13.78072069992777,5.2454087264894854e-06
13.782358099939302,5.2450107481550911e-06
13.784404499921948,5.2446128805016373e-06
13.786183699965477,5.2442151234715844e-06
13.787884499994107,5.2438174770240069e-06
13.789611199987121,5.2434199411113711e-06
13.791405000025406,5.2430225156878704e-06
13.793130400008522,5.2426252007001154e-06
13.794825999997556,5.242227996104423e-06
13.79649119998794,5.2418309018453454e-06
13.798428799957037,5.2414339178888463e-06
13.800233699963428,5.2410370441669184e-06
13.801926899934188,5.2406402806542583e-06
13.803637799923308,5.24024362729053e-06
13.805404299986549,5.2398470840285623e-06
13.807136800023727,5.2394506508222732e-06
13.808905999991111,5.239054327620015e-06
13.810611599939875,5.2386581143815043e-06
13.812368499930017,5.2382620110588254e-06
13.814093300024979,5.2378660175963342e-06
13.81583670002874,5.2374701339559548e-06
13.817541099968366,5.2370743600812139e-06
13.819299999973737,5.2366786959291016e-06
13.821009899955243,5.2362831414530312e-06
13.822685200022534,5.2358876966058043e-06
13.824403899954632,5.2354923613328804e-06
13.826205899938941,5.2350971356015081e-06
13.827884000027552,5.2347020193482134e-06
13.829599799937569,5.2343070125363612e-06
13.831429300014861,5.2339121151117211e-06
13.833218400017358,5.2335173270344868e-06
13.834902500035241,5.2331226482493198e-06
13.83665369998198,5.232728078713047e-06
13.838283999939449,5.2323336183840893e-06
13.840130100026727,5.2319392672003725e-06
13.841756299952976,5.2315450251258072e-06
13.843449499923736,5.2311508921154533e-06
13.845242699957453,5.2307568681150235e-06
13.847128599998541,5.2303629530805186e-06
13.848898499971256,5.229969146963962e-06
13.850527300033718,5.2295754497227318e-06
13.852207700023428,5.2291818613032115e-06
13.85404310002923,5.2287883816598894e-06
13.855778199969791,5.2283950107459634e-06
13.85750869999174,5.2280017485204193e-06
13.859124399954453,5.2276085949305159e-06
13.860899399966002,5.2272155499276299e-06
13.862865799921565,5.2268226134665799e-06
13.864799299975857,5.22642978550785e-06
13.866676399949938,5.2260370659934228e-06
13.868463199934922,5.2256444548797726e-06
13.870050800032914,5.2252519521297459e-06
13.871653900016099,5.2248595576774412e-06
13.873233199934475,5.2244672714953001e-06
13.874975899932906,5.2240750935253576e-06
13.876889399951324,5.2236830237239239e-06
13.878659299924038,5.2232910620527977e-06
13.880418199929409,5.2228992084448965e-06
13.882293500006199,5.2225074628715179e-06
13.883875999948941,5.2221158252829247e-06
13.885407599969767,5.2217242956275693e-06
13.887032099999487,5.2213328738640113e-06
13.88886609999463,5.2209415599385599e-06
13.890607199980877,5.2205503538116967e-06
13.892446200014092,5.2201592554363284e-06
13.894217499997467,5.2197682647645045e-06
13.89605879993178,5.2193773817505012e-06
13.897728399955668,5.2189866063444699e-06
13.899359699920751,5.2185959385032364e-06
13.90107010002248,5.218205378182185e-06
13.902789999963716,5.2178149253345095e-06
13.904493700014427,5.2174245799062013e-06
13.906198899960145,5.2170343418672433e-06
13.907951400033198,5.2166442111523987e-06
13.909813200007193,5.2162541877283868e-06
13.911507299984805,5.2158642715449912e-06
13.913218999980018,5.2154744625584499e-06
13.914890900021419,5.2150847607152169e-06
13.916535099968314,5.2146951659808722e-06
13.918087000027299,5.2143056782955483e-06
13.919645800022408,5.2139162976300116e-06
13.921200499986298,5.2135270239174684e-06
13.922751799924299,5.2131378571315558e-06
13.924359099939466,5.2127487972183108e-06
13.925846099969931,5.2123598441245332e-06
13.92728669999633,5.2119709978187039e-06
13.928884099936113,5.2115822582483408e-06
13.930677399970591,5.2111936253607829e-06
13.932463299948722,5.2108050991179528e-06
13.934174799942411,5.2104166794726395e-06
13.935873399954289,5.2100283663848332e-06
13.93770519993268,5.2096401597997682e-06
13.939486299990676,5.2092520596711551e-06
13.941197299980558,5.2088640659538156e-06
13.942939699976705,5.2084761786133814e-06
13.944708099937998,5.2080883975923034e-06
13.946419299929403,5.2077007228488363e-06
13.948102799942717,5.207313154335626e-06
13.949753199936822,5.2069256920130999e-06
13.951450599939562,5.2065383358266566e-06
13.953179399948567,5.2061510857358071e-06
13.954987699980848,5.2057639416935071e-06
13.95663239993155,5.2053769036577202e-06
13.958479300024919,5.2049899715763291e-06
13.960192900034599,5.2046031454159533e-06
13.961823099991307,5.2042164251147194e-06
13.963495300034992,5.2038298106406411e-06
13.965382099966519,5.203443301941048e-06
13.967102200025693,5.2030568989705476e-06
13.968891600030474,5.2026706016937155e-06
13.970639299950562,5.202284410055341e-06
13.972469999920577,5.201898324010191e-06
13.974106899928302,5.2015123435171141e-06
13.975856199976988,5.2011264685263657e-06
13.977417099988088,5.2007406989948708e-06
13.979306599940173,5.200355034886882e-06
13.981000700034201,5.1999694761427234e-06
13.982668699929491,5.1995840227216136e-06
13.984394300030544,5.1991986745839557e-06
13.986412800033577,5.1988134316782932e-06
13.988632699940354,5.1984282939660209e-06
13.990803999942727,5.1980432613958966e-06
13.992987100034952,5.1976583339216775e-06
13.994884599931538,5.1972735115001818e-06
13.996709099970758,5.1968887940941053e-06
13.99858040001709,5.1965041816529057e-06
14.000572899938561,5.1961196741298706e-06
14.002765499986708,5.1957352714781863e-06
14.004789000027813,5.1953509736580423e-06
14.006751199951395,5.1949667806245254e-06
14.008700600010343,5.194582692331132e-06
14.010589299956337,5.1941987087320272e-06
14.012505099992268,5.1938148297829588e-06
14.014668999938294,5.193431055442561e-06
14.016521599958651,5.1930473856604294e-06
14.018641300033778,5.192663820397897e-06
14.02079490001779,5.1922803596041766e-06
14.022541699931026,5.1918970032393076e-06
14.02424699999392,5.1915137512600135e-06
14.025947700021788,5.1911306036110456e-06
14.027963500004262,5.1907475602618127e-06
14.02979930001311,5.1903646211570202e-06
14.03150459995959,5.1899817862631876e-06
14.033173299976625,5.1895990555265427e-06
14.03489869995974,5.1892164288971901e-06
14.036618000012822,5.1888339063510843e-06
14.038310899981298,5.1884514878269153e-06
14.040058800019324,5.1880691732796549e-06
14.041950299986638,5.1876869626785948e-06
14.0438232999295,5.1873048559680356e-06
14.045501700020395,5.1869228531061739e-06
14.047192599973641,5.1865409540457791e-06
14.049032100010663,5.1861591587484221e-06
14.05077730002813,5.1857774671677041e-06
14.052496299962513,5.1853958792629558e-06
14.054236299940385,5.1850143949759334e-06
14.056088899960741,5.1846330142781809e-06
14.057800599955954,5.1842517371221703e-06
14.059611500008032,5.183870563460235e-06
14.06129250000231,5.1834894932505891e-06
14.063387500005774,5.1831085264447713e-06
14.065345300012268,5.1827276630009754e-06
14.067062899935991,5.1823469028783406e-06
14.068817700026557,5.1819662460329312e-06
14.070911000017077,5.1815856924143853e-06
14.072675799950957,5.1812052419815785e-06
14.074508699937724,5.1808248946961598e-06
14.076268899952993,5.1804446505082888e-06
14.078159800032154,5.1800645093784989e-06
14.079797299928032,5.1796844712553913e-06
14.081496299942955,5.1793045360987861e-06
14.083276299992576,5.1789247038683926e-06
14.085336799966171,5.1785449745192908e-06
14.087095799972303,5.1781653480057233e-06
14.08884580002632,5.1777858242836985e-06
14.091053299955092,5.177406403308825e-06
14.092923199990764,5.1770270850377036e-06
14.094531300012022,5.1766478694308853e-06
14.096103399991989,5.1762687564375303e-06
14.098275099997409,5.175889746021483e-06
14.099992000032216,5.1755108381357349e-06
14.101737699937075,5.1751320327303956e-06
14.103655199985951,5.1747533297762392e-06
14.105756300035864,5.1743747292160375e-06
14.107662199996412,5.1739962310170333e-06
14.109404499991797,5.1736178351255408e-06


==> l1FISTA_sol_dist.csv <==
x,y
0.00000001,0.5318181575549479
0.0039047999307513237,0.5082608870019105
0.006379100028425455,0.49571962692311594
0.008520799921825528,0.48671491485995383
0.010069499956443906,0.4796628231808995
0.011513900011777878,0.47383150283210307
0.012958899955265224,0.46882632906673294
0.014490699977613986,0.46441243489277145
0.016141599975526333,0.46043928769855935
0.01758380001410842,0.4568058653882311
0.019004200003109872,0.45344186531544417
0.020397800020873547,0.45029700722343097
0.02192049997393042,0.44733455780797565
0.023325399961322546,0.4445270754108306
0.024749799980781972,0.44185357975505457
0.026152499951422215,0.4392977123003865
0.027571599930524826,0.43684644878968176
0.029028299963101745,0.4344892092483941
0.030537999933585525,0.43221725750246365
0.032017000019550323,0.4300231501907016
0.03342210000846535,0.42790063475553614
0.03491569997277111,0.42584419174614957
0.036378399934619665,0.42384901906609773
0.03779849992133677,0.421910879151756
0.03920010000001639,0.4200261633510717
0.04059590003453195,0.4181913278779306
0.042050099931657314,0.4164033164712717
0.043518199934624135,0.41465941172031984
0.044921600027009845,0.41295702083763874
0.04633909999392927,0.4112938139011757
0.04774419998284429,0.4096677200239373
0.04921129997819662,0.40807670798340273
0.05066770000848919,0.4065190466742779
0.052074600011110306,0.4049930091730541
0.05347209994215518,0.40349708074016355
0.05487260001245886,0.4020297581583114
0.05633779999334365,0.40058970424460427
0.05775889998767525,0.3991756848473709
0.05917359993327409,0.39778652883993026
0.060577900032512844,0.3964211534797629
0.06210129999089986,0.39507856676365705
0.06361249997280538,0.39375780220051615
0.0650189999723807,0.39245804994996025
0.06643200002145022,0.3911784237048729
0.06782240001484752,0.38991813682356047
0.06921430001966655,0.3886764360172298
0.07067689998075366,0.3874526312362697
0.07210719992872328,0.3862461427776963
0.07350429997313768,0.38505633664588756
0.07489299995359033,0.38388259734799113
0.07628919999115169,0.3827243930001952
0.07826260000001639,0.3815811693994794
0.08035289996769279,0.38045244799837047
0.08206039993092418,0.3793377662328395
0.08403969998471439,0.3782366856061142
0.0864272000035271,0.3771488544992377
0.088529699947685,0.37607381285221
0.09076920000370592,0.375011255823571
0.09251869993750006,0.37396075537762175
0.09399690001737326,0.37292197150595435
0.09542409994173795,0.3718945802735563
0.09686879999935627,0.3708782845259997
0.0988152000354603,0.3698727776073726
0.10058919992297888,0.36887777809658284
0.10211490001529455,0.36789301706042443
0.10353860002942383,0.36691823731346196
0.10523129999637604,0.3659531927303724
0.1067009000107646,0.36499775686762254
0.10810700000729412,0.3640515938093189
0.10952529998030514,0.36311448695895865
0.11097119993064553,0.36218622847364274
0.11249850003514439,0.3612666187821327
0.11390360002405941,0.36035546613506353
0.11531269992701709,0.3594525861847744
0.11671720002777874,0.35855780159251716
0.1181288999505341,0.3576710361276461
0.11964149994309992,0.35679205313832557
0.12109319993760437,0.35592067138405076
0.12252400000579655,0.3550567381222003
0.12391770002432168,0.3542001059995091
0.12534969998523593,0.3533506392311534
0.12684179993811995,0.35250819373850345
0.1282407999970019,0.3516726368008639
0.12964169995393604,0.35084384011625214
0.13104689994361252,0.3500216795935174
0.1324705999577418,0.3492060351565153
0.1339167000260204,0.34839684214769534
0.13532579992897809,0.34759393594392235
0.13683869992382824,0.3467972074457987
0.13825840002391487,0.34600655030414484
0.13977399992290884,0.34522189566558253
0.1411911000031978,0.3444431103325466
0.14262679999228567,0.34367009772212614
0.14402579993475229,0.34290276404991615
0.1454264000058174,0.34214101821286874
0.14687659998890013,0.3413847716783569
0.14829139993526042,0.34063393837904415
0.14971070003230125,0.3398884685826352
0.1511119999922812,0.3391482465089291
0.15376929997000843,0.33841319291611865
0.1561146000167355,0.33768324576771397
0.1577867999440059,0.3369583143727565
0.15926340001169592,0.33623832554143873
0.16080710000824183,0.3355232079488651
0.16224610002245754,0.33481289206536674
0.16365889995358884,0.33410731009016065
0.16507029999047518,0.33340640445530273
0.16693409997969866,0.3327101020477889
0.16861990001052618,0.3320183398848112
0.17004050000105053,0.3313310564770094
0.17146230000071228,0.3306481917762093
0.1728554000146687,0.32996968712555047
0.17435420001856983,0.3292954852118468
0.17579739994835109,0.3286255300200662
0.177202699938789,0.32795976678981675
0.1785816999617964,0.3272981419737345
0.17996099998708814,0.3266406031976723
0.1814011000096798,0.3259870992225953
0.1828646999783814,0.32533757990809686
0.18434399995021522,0.3246919961774496
0.1857449000235647,0.32405029998411455
0.1871273999568075,0.3234124442796348
0.18860130000393838,0.32277838298284406
0.1900195999769494,0.3221480709503251
0.1914522999431938,0.3215214639480563
0.19285049999598414,0.3208985186241882
0.1943113999441266,0.32027924385911244
0.19582040002569556,0.3196635462794703
0.1972255000146106,0.3190513850297367
0.19876990001648664,0.3184427200378909
0.20036949997302145,0.31783751199306315
0.20196730003226548,0.3172357223240354
0.2035034999717027,0.31663731317855487
0.20497840002644807,0.31604224740341585
0.2064445000141859,0.3154504885252749
0.20794420002494007,0.3148620007321656
0.20946769998408854,0.3142767488556819
0.21090379997622222,0.313694713672203
0.21230369992554188,0.31311584579568397
0.21369180001784116,0.31254011189343617
0.21516190003603697,0.3119674792109061
0.21669859997928143,0.31139791555685986
0.21813559997826815,0.31083138928901183
0.2195561999687925,0.3102678693001394
0.22097130003385246,0.309707325004666
0.22238549997564405,0.30914988591097164
0.22385479998774827,0.3085954021225527
0.22525389993097633,0.3080438053724175
0.22664150001946837,0.30749506703175455
0.22802959999535233,0.3069491755868674
0.22947150003165007,0.30640608641366396
0.23104220000095665,0.305865772238778
0.23245330003555864,0.3053282062180412
0.23385489999782294,0.30479336192641365
0.235260899993591,0.30426121334831197
0.23677029996179044,0.30373173486824406
0.23818899993784726,0.30320495817233883
0.23958039993885905,0.3026808011886884
0.24095529993064702,0.3021592394470484
0.24233559996355325,0.30164024884274543
0.2438004999421537,0.3011238056286254
0.24520449992269278,0.30060988640725705
0.24663670000154525,0.3000984681233594
0.24806349992286414,0.2995895280564501
0.24948400002904236,0.29908304701615923
0.2510316999396309,0.2985789994526758
0.2524348000297323,0.2980773636126688
0.2538084000116214,0.29757811805023127
0.25520679994951934,0.2970812416204777
0.2565881999908015,0.29658671347334975
0.25805209996178746,0.2960945130475995
0.2594740999629721,0.2956046200649405
0.2609316000016406,0.2951170145243594
0.2625185999786481,0.2946316943402971
0.26393509993795305,0.29414862235250705
0.2654429000103846,0.2936677793587635
0.26686859992332757,0.29318914641284866
0.26825179997831583,0.29271270481960676
0.2696310000028461,0.29223843613010164
0.27103549998719245,0.29176632213690423
0.2724739999976009,0.29129634486950184
0.2738548000343144,0.29082848658982546
0.27526159991975874,0.29036272978789074
0.2767034999560565,0.2898990624952933
0.2782587999245152,0.28943751161979797
0.27968629996757954,0.28897801092122544
0.2810666000004858,0.2885205437597223
0.2824958999408409,0.2880650937034018
0.283915999927558,0.2876116445245722
0.28538959997240454,0.28716018019606737
0.28682739997748286,0.28671073094499566
0.2882426999276504,0.28626323465915443
0.28963030001614243,0.28581768096899074
0.29104029992595315,0.28537404942380046
0.2926438000285998,0.28493237876386196
0.2941783999558538,0.28449265504813753
0.2956020999699831,0.28405484227104316
0.29699199995957315,0.2836188918181444
0.2983962999423966,0.2831847893222684
0.2999232999281958,0.2827525205848846
0.3013000999344513,0.28232207157306366
0.3131735000060871,0.2789424729024408
0.32478759996593,0.27567298579086835
0.3362726999912411,0.2725063532161728
0.3475602000253275,0.26943678439852264
0.3592739999294281,0.2664590124083011
0.3706045999424532,0.2635685903075409
0.3819924999261275,0.2607607493847312
0.3937875999836251,0.2580313285611269
0.4052667999640107,0.2553764914415875
0.4164369999198243,0.25279275197000134
0.4286281999666244,0.250277127193779
0.44008149998262525,0.24782629128108227
0.4516313000349328,0.24543742400672516
0.46296669996809214,0.2431078119942082
0.47439340001437813,0.24083462514851767
0.4856288000009954,0.23861564298279733
0.496995999943465,0.23644792446326124
0.5083282999694347,0.23433047124019274
0.5197004999499768,0.2322611675586398
0.5315080999862403,0.23023774679458486
0.5428843999980018,0.2282582987143136
0.5540309000061825,0.2263211536126134
0.5654728999361396,0.22442509086901297
0.5769221999216825,0.22256835555010607
0.5880501000210643,0.22074941621601568
0.5993852999527007,0.21896700755621645
0.6107195999938995,0.21721992809692375
0.6222577999578789,0.21550714824543582
0.6336079000029713,0.21382773764340512
0.647240599966608,0.21218043894451843
0.6585374999558553,0.21056465891371914
0.6699464999837801,0.208978660481665
0.6811965999659151,0.20742133042094293
0.692398399929516,0.20589210632556093
0.7051501999376342,0.20439037327854173
0.7168174999533221,0.20291469270158383
0.727934299968183,0.20146427806866138
0.739324799971655,0.20003837983243117
0.7508216999704018,0.19863694896352224
0.7622207999229431,0.19725898605334122
0.7735179000301287,0.19590345700918807
0.7847297999542207,0.1945697290670921
0.795958700007759,0.19325734039005998
0.8070948999375105,0.19196564445918884
0.8181902000214905,0.19069399391271563
0.8295274999691173,0.1894418518955117
0.8407898999284953,0.1882087024590903
0.8518442999338731,0.18699426739440647
0.8634967999532819,0.1857982147317607
0.8745694999815896,0.18461972196569634
0.8856321999337524,0.18345834677230863
0.896780899958685,0.18231371145325195
0.9079008999979123,0.1811853673366926
0.9190570999635383,0.1800728981066684
0.9300609999336302,0.17897625322722466
0.9415065000066534,0.17789477421939703
0.9526823000051081,0.17682805788817094
0.9637866999255493,0.17577576092972275
0.9753992999903858,0.17473755164134047
0.9865391999483109,0.17371310940345555
0.9977374000009149,0.1727021241902609
1.0089614000171423,0.1717042961069023
1.0206159999361262,0.1707193349515073
1.0323364000068977,0.169746959800473
1.043798999977298,0.16878698084999733
1.0552808999782428,0.16783905942176128
1.0665318999672309,0.16690292823078748
1.0779444000218064,0.16597885283005345
1.0899543999694288,0.16506691880808796
1.1016306999372318,0.16416611912577325
1.114564499934204,0.163276160859597
1.1278786000330001,0.16239682465102265
1.1415888000046834,0.16152789754457797
1.1562328999862075,0.160669242265987
1.1704651999752969,0.15982060906485168
1.1807009000331163,0.1589817792759886
1.192139699938707,0.15815256325271415
1.202672499930486,0.15733277661703912
1.212845899979584,0.15652226715526224
1.2230706999544054,0.1557208777801343
1.2333263999316841,0.1549283933117668
1.243552100029774,0.15414464860607546
1.2541041999356821,0.15336948289629893
1.2646473000058904,0.15260273963542084
1.2749036999884993,0.15184426634727194
1.285176599980332,0.151094032249012
1.2959756000200287,0.15035178912046818
1.3069557999260724,0.1496173788709604
1.3171580999623984,0.14889066395440928
1.3276404000353068,0.14817151025500522
1.3377540999790654,0.14745978697116163
1.3480968999210745,0.1467553665051886
1.35844979993999,0.14605812435798768
1.3688237000023946,0.14536803925567185
1.3791359999449924,0.1446850567673221
1.3895694999955595,0.14400889285034693
1.399693900020793,0.1433394344412986
1.410939099965617,0.1426765711171154
1.421134699950926,0.14202019501141167
1.431404799921438,0.14137020073498222
1.441657799994573,0.14072660034178325
1.4520254000090063,0.14008926704356925
1.4622099000262097,0.13945800720038282
1.4724729999434203,0.1388327247076589
1.4827643999597058,0.13821332560034885
1.492826099973172,0.13759971798270595
1.5034202999668196,0.13699181196491234
1.5139429999981076,0.13638951960355736
1.5248126999940723,0.13579275484495806
1.5351347000105307,0.1352014696176025
1.5454522999934852,0.13461565121852853
1.5556286999490112,0.13403510902734314
1.5669356000144035,0.13345976412087124
1.5773525999393314,0.1328895392212467
1.5875100999837741,0.1323243586462536
1.5978296999819577,0.13176425381713955
1.6081216000020504,0.13120914948251183
1.6182335999328643,0.13065886805636662
1.6295359999639913,0.1301133398175966
1.641171699971892,0.12957261055274813
1.651411399943754,0.12903729723626017
1.6634809999959543,0.12850653484094252
1.6748422000091523,0.12798025899029977
1.6852956999791786,0.1274584065617245
1.695655099931173,0.12694091565285975
1.708096000016667,0.12642772555010745
1.7185426999349147,0.12591877669840779
1.7285747999558225,0.12541401067209598
1.739993599941954,0.12491337014674447
1.750374099938199,0.12441679887192961
1.7605882999487221,0.12392424164487455
1.7712194999912754,0.1234356920517846
1.7823064000112936,0.1229511593706278
1.7926786999450997,0.1224704770119365
1.8030213000020012,0.12199359370075649
1.8137661999789998,0.12152045910344765
1.824201799929142,0.12105102380036938
1.8347363999346271,0.12058523926236567
1.8456915999995545,0.12012305782886953
1.8563258999492973,0.11966443268706463
1.866498399991542,0.11920931785188064
1.8770382999209687,0.11875766814670737
1.8872742999810725,0.11830943918475556
1.8976787999272346,0.11786459179654264
1.9079888999694958,0.11742310180400468
1.9182622999651358,0.11698490336915403
1.9285971999634057,0.11654995507005639
1.9389532000059262,0.11611821619802856
1.949023099965416,0.11568964673893846
1.960364699945785,0.11526420735650833
1.9705678999889642,0.1148418593766683
1.9806768000125885,0.11442256477265593
1.990896699950099,0.11400628615070578
2.0015058999415487,0.11359298673624109
2.01171859994065,0.1131826303605134
2.023090500035323,0.11277518144765228
2.0334402000298724,0.11237060500209686
2.043969599995762,0.11196886659638731
2.054264899925329,0.11156993235929738
2.0646680999780074,0.11117376896429244
2.0758647000184283,0.11078034361829911
2.0863715999294072,0.11038962405077368
2.0964337999466807,0.11000157850305857
2.1129170999629423,0.10961617571801557
2.1271900000283495,0.10923338492992653
2.1375831000041217,0.10885317585465228
2.149310400011018,0.10847551868004096
2.1596508999355137,0.10810038992699
2.1699206000193954,0.10772775609440408
2.181441199965775,0.10735758787757754
2.192132500000298,0.10698985718988784
2.2024918999522924,0.1066245364011172
2.212764599942602,0.10626159831361791
2.223287899978459,0.10590101614821225
2.233382000005804,0.10554276353349867
2.2438451999332756,0.1051868144966811
2.254118299926631,0.10483314345521184
2.26440059999004,0.10448172520893856
2.274634600034915,0.10413253493260517
2.2855114999692887,0.10378554816862795
2.29604169994127,0.10344074082010113
2.306776799960062,0.10309808914400505
2.317020299960859,0.10275756974459757
2.327254500007257,0.10241915956697606
2.3375649999361485,0.10208283589079983
2.3480012000072747,0.10174857632416502
2.3581549000227824,0.10141635879762494
2.3686530999839306,0.10108616155835058
2.3789784000255167,0.10075796316442567
2.389200499979779,0.10043174247927189
2.400311899953522,0.10010747866619982
2.410828599939123,0.09978515118308195
2.420981099945493,0.09946473977714367
2.4313601999310777,0.09914622447986894
2.441569900023751,0.09882958560201748
2.451844000024721,0.09851480372874992
2.4620281999232247,0.09820185971485837
2.472500499919988,0.09789073468009922
2.48273980000522,0.09758141000462539
2.4930980999488384,0.09727386732451557
2.5041315000271425,0.09696808852739781
2.5147417000262067,0.09666405574816488
2.525028400006704,0.09636175136477897
2.5356377999996766,0.09606115799416383
2.5457724999869242,0.09576309861332306
2.556045399978757,0.09546671420390482
2.5663155999500304,0.09517198800176416
2.5765650999965146,0.09487890354029341
2.5868339999578893,0.09458744486212303
2.597058599931188,0.09429759555893942
2.607324599986896,0.09400933975852578
2.618791999993846,0.09372266180501329
2.629032399971038,0.09343754625214178
2.639253000030294,0.0931539778587037
2.6507957000285387,0.09287194158472263
2.6613657999550924,0.09259142258792605
2.67145179992076,0.09231240619353413
2.683384499978274,0.0920348778632401
2.6937259000260383,0.09175882332264507
2.7044762999285012,0.09148422848754773
2.717139899963513,0.09121107945571129
2.72842399997171,0.09093935956917958
2.7387150999857113,0.09066904568750131
2.748935499927029,0.09040013613232109
2.7593431000132114,0.09013261769877459
2.7697990000015125,0.08986647735636377
2.780073900008574,0.08960170224356516
2.790420899982564,0.08933827966408131
2.8007017000345513,0.08907619708359732
2.810797999962233,0.0888154421268226
2.8216557999840006,0.08855600257471577
2.832469900022261,0.08829786636183949
2.8430692999390885,0.08804102157381584
2.8533259999239817,0.08778545644486418
2.8637249999446794,0.08753115935541017
2.873930500005372,0.08727811882975836
2.884332599933259,0.08702632353382243
2.8943924999330193,0.08677576227290906
2.90462069993373,0.08652642398955177
2.915082099963911,0.08627829776139215
2.925454300013371,0.08603137279910612
2.9355496999341995,0.08578563844437297
2.946998000028543,0.0855410841678858
2.957103200023994,0.0852976995674016
2.9672620999626815,0.08505547436582925
2.977497600018978,0.08481439840935491
2.9880329000297934,0.08457446166560288
2.9982453000266105,0.0843356542218311
3.0088657999876887,0.08409796628316059
3.0189539999701083,0.08386138817083723
3.0305227999342605,0.08362591032052565
3.040994899929501,0.08339152328063391
3.0515125999227166,0.08315821771066845
3.06248790002428,0.08292598437961832
3.0728573999367654,0.0826948141643683
3.0831488999538124,0.08246469804813977
3.093429100001231,0.08223562711895913
3.1036159000359476,0.08200759256815279
3.114166299928911,0.08178058568886824
3.1243230999680236,0.08155459787462077
3.135921699926257,0.08132962061786485
3.1468287999741733,0.08110564550859022
3.1573446999536827,0.08088266423294158
3.1685598000185564,0.0806606685718618
3.178882599924691,0.08043965039975788
3.1890926000196487,0.0802196016831894
3.1993160999845713,0.08000051447957864
3.209738399949856,0.07978238093594253
3.2197690999601036,0.07956519328764533
3.2300131999654695,0.07934894385717202
3.2403335999697447,0.07913362505292187
3.250546899973415,0.0789192293680218
3.2607010999927297,0.0787057493791591
3.2712273999350145,0.07849317774543321
3.282113599940203,0.07828155546026251
3.292383400024846,0.07807085560478973
3.3028643999714404,0.07786104199571278
3.3131480999290943,0.07765210758352846
3.32337490003556,0.07744404540019205
3.3338904000120237,0.07723684855705545
3.3440389999886975,0.0770305102431712
3.354189799982123,0.07682502372376777
3.364811799954623,0.07662038233886734
3.3749554000096396,0.07641657950201168
3.3862785999663174,0.07621360869906968
3.3968598999781534,0.07601146348710755
3.4069569000275806,0.07581013749330881
3.417293000034988,0.0756096244139351
3.4275357000296935,0.07540991801332143
3.4376577999209985,0.0752110121229014
3.4482556999428198,0.07501290064025863
3.458525500027463,0.07481557752820205
3.4685664999997243,0.07461903681386252
3.478701899992302,0.07442327258780976
3.4892996000126004,0.07422827900318742
3.5002238999586552,0.07403405027486583
3.510508699924685,0.07384058067861114
3.5208331999601796,0.07364786455026996
3.5308707000222057,0.07345589628496911
3.541073999949731,0.0732646703363296
3.5515440999297425,0.07307418121569427
3.5634947000071406,0.07288442349136898
3.577281799982302,0.07269539178787643
3.59130119998008,0.07250708078522246
3.603154300013557,0.0723194852181745
3.613744299975224,0.07213259987555169
3.623758799978532,0.07194641959952654
3.634176900028251,0.07176093928493768
3.6443312999326736,0.07157615387861349
3.6558901999378577,0.07139205837870644
3.6660570999374613,0.07120864783403758
3.6765050999820232,0.07102591734345155
3.6867692000232637,0.0708438620551812
3.698587500024587,0.07066247716622218
3.7099416999844834,0.07048175792171679
3.7215055000269786,0.07030169961434747
3.731856200029142,0.07012229758373928
3.742007900029421,0.0699435472158713
3.75229680002667,0.069765443942497
3.762722700019367,0.0695880851367767
3.773187299957499,0.06941136389040196
3.783244099933654,0.06923527570574707
3.793496700003743,0.06905981614853622
3.8037021999480203,0.06888498083934852
3.814008199959062,0.06871076544909402
3.8252697000280023,0.0685371656961804
3.8358132999856025,0.0683641773445775
3.8458475000225008,0.06819179620238212
3.8561824000207707,0.06802001812067666
3.8665305000031367,0.06784883899257203
3.8767249999800697,0.06767825475237182
3.8869515999685973,0.06750826137482166
3.897392899962142,0.0673388548744202
3.9074009000323713,0.06717003130477749
3.9176894000265747,0.06700178675801013
3.9283374999649823,0.06683411736416689
3.939093300024979,0.0666670192906792
3.949225199990906,0.0665004887418331
3.959679099963978,0.06633452195825981
3.9698123999405652,0.06616911521644228
3.9799234999809414,0.06600426482823661
3.9902798000257462,0.06583996714040638
4.000424699974246,0.06567621853416893
4.011878699995577,0.06551301542475259
4.022437099949457,0.06535035426096414
4.033145399997011,0.06518823152476538
4.0438831000356,0.06502664373085892
4.054199800011702,0.06486558742628201
4.06479989993386,0.06470505919000827
4.0749692999525,0.06454505563255691
4.0855264000128955,0.06438557339560909
4.0957996000070125,0.06422660915163092
4.106106200022623,0.06406815960350312
4.121952799963765,0.06391022148415687
4.137374999932945,0.06375279155621573
4.148951199953444,0.06359586661164325
4.1603209000313655,0.06343944347139652
4.170625600032508,0.06328351898508476
4.180833899998106,0.06312809003063359
4.191285999957472,0.06297315351395419
4.201335099991411,0.06281870636861771
4.211508799926378,0.06266474555553425
4.2217288999818265,0.06251126806263697
4.231968299951404,0.06235827090457061
4.242338599986397,0.062205751122384516
4.253382100025192,0.062053705783230315
4.2637905000010505,0.06190213198006383
4.274088599951938,0.06175103056485314
4.2842845999402925,0.061600395906275175
4.294535799999721,0.06145022451459512
4.3045936999842525,0.06130051357238472
4.315359800006263,0.06115126028924725
4.325401999987662,0.06100246190044258
4.335817700019106,0.06085411566610164
4.3461976000107825,0.06070621887064659
4.356506699929014,0.06055876882232172
4.367627799976617,0.060411762852793316
4.378307099919766,0.06026519831679556
4.388402999960817,0.060119072591808084
4.403468000004068,0.05997338307775646
4.4138130999635905,0.0598281271967293
4.424168700003065,0.05968330239270827
4.434278400032781,0.05953890613130819
4.444849099963903,0.05939493589952515
4.455079199979082,0.0592513892054915
4.465199499973096,0.059108263578236696
4.47649479995016,0.058965556567453156
4.486858499934897,0.058823265743266705
4.4970039000036195,0.05868138869601123
4.507615100010298,0.05853992303600713
4.5178382999729365,0.05839886639334331
4.527983599924482,0.05825821641766279
4.538332900032401,0.058117970777951236
4.548766499967314,0.0579781271623289
4.558931799954735,0.05783868327784526
4.569336100015789,0.057699636850276854
4.580020599998534,0.05756098562392763
4.590644999989308,0.057422727361432196
4.601170599926263,0.05728485984356174
4.6114601999288425,0.057147380956843054
4.621556199970655,0.05701029118147667
4.631817499990575,0.05687358577418792
4.642121399985626,0.05673726253384268
4.652213199995458,0.05660131930797767
4.664045899990015,0.056465753967612546
4.674305299995467,0.056330564403725004
4.684375499957241,0.05619574852580454
4.696088899974711,0.056061304261074356
4.708731499966234,0.055927229553988454
4.71972839999944,0.05579352236586046
4.730123899993487,0.05566018067456296
4.740348399966024,0.055527202474268914
4.75072689994704,0.055394585775219544
4.760848899953999,0.0552623286035109
4.771155099966563,0.05513042900089352
4.781359300017357,0.054998885024582334
4.791499999933876,0.05486769474707471
4.802665899973363,0.05473685625597488
4.813005900010467,0.054606367653824275
4.823122999980114,0.054476227057936304
4.833408699952997,0.054346432600235514
4.843632200034335,0.05421698242710041
4.853682499960996,0.05408787469920969
4.863911299966276,0.053959107591391484
4.874070200021379,0.05383067929247543
4.884247299982235,0.05370259195816457
4.894696400035173,0.05357484129768664
4.90547300002072,0.0534474242097557
4.916367899975739,0.053320338921381244
4.9271055000135675,0.053193583676165224
4.937335600028746,0.05306715673307676
4.947540299966931,0.052941056365692116
4.957701399922371,0.05281528086169117
4.96809600002598,0.05268982852247902
4.9782060999423265,0.05256469766288013
4.991537599940784,0.052439886610879775
5.002250900026411,0.052315393707398405
5.0124015000183135,0.05219121730609025
5.024671499966644,0.05206735577315998
5.035245299921371,0.05194380748719313
5.0455778000177816,0.051820570838997465
5.055764899938367,0.051697644231453184
5.065998599980958,0.05157502607936986
5.0765925999730825,0.05145271480934961
5.086764300009236,0.051330708859654815
5.097142999991775,0.05120900668008034
5.107495400006883,0.05108760673182911
5.1176289999857545,0.05096650748739114
5.129066599998623,0.05084570743042524
5.140743099967949,0.050725205055643444
5.151217699982226,0.05060499886869774
5.161616600002162,0.05048508738606893
5.17192230001092,0.0503654691349576
5.182151400018483,0.05024614265317701
5.192726799985394,0.05012710648904763
5.203139999997802,0.05000835920129361
5.213196899974719,0.04988989935894058
5.223657199996524,0.04977172554121534
5.234491499955766,0.049653836337446744
5.245156200020574,0.04953623034696812
5.255360499955714,0.0494189061790212
5.265802499954589,0.049301862452661216
5.275937999947928,0.04918509779666338
5.286426799953915,0.04906861084943053
5.296683499938808,0.048952400258902226
5.306977299973369,0.04883646468246478
5.317620199988596,0.048720802786862645
5.3282179000088945,0.04860541324811082
5.3384660999290645,0.048490294751408466
5.349831599975005,0.04837544599105346
5.360308600007556,0.048260865670358255
5.370679699932225,0.04814655250156654
5.380923999939114,0.04803250520577105
5.391533099929802,0.04791872251283236
5.401661199983209,0.047805203161298604
5.411871999967843,0.04769194589832633
5.422076900023967,0.04757894947960199
5.432286499999464,0.04746621266926469
5.4424557000165805,0.04735373423982971
5.453472299966961,0.047241512972112855
5.464185099932365,0.047129547655155764
5.474564100033604,0.04701783708615214
5.484973800019361,0.046906380070374745
5.49515179998707,0.04679517542110326
5.505260200006887,0.04668422194685694
5.515592599986121,0.04657351835953895
5.525632299948484,0.046463063467613516
5.535890099941753,0.04635285611551094
5.546132999937981,0.04624289515539017
5.556388800032437,0.04613317944708046
5.56757660000585,0.04602370785801671
5.578053799923509,0.045914479263173096
5.588059399975464,0.04580549254499577
5.59835739992559,0.045696746593335766
5.608749000006355,0.04558824030538214
5.618991399998777,0.045479972585595656
5.629591999924742,0.04537194234564323
5.640238999971189,0.04526414850433301
5.650444700033404,0.04515658998755029
5.661940100020729,0.04504926572819409
5.672957899980247,0.04494217466611466
5.683574100024998,0.04483531574805163
5.6937619999516755,0.04472868792757297
5.705851399921812,0.04462229016501474
5.717070600017905,0.044516121427421444
5.728379499982111,0.04441018068848733
5.739235699991696,0.0443044669284982
5.749453500029631,0.04419897913427405
5.75971509993542,0.044093716299112275
5.770034099929035,0.04398867742273167
5.780768199940212,0.043883861511217086
5.791441399953328,0.043779267576964626
5.801893200026825,0.04367489463862754
5.81205329997465,0.043570741721062844
5.8222570000216365,0.04346680785527835
5.832657299935818,0.04336309207838051
5.843080500024371,0.04325959343352265
5.853231500019319,0.04315631096985404
5.863748600007966,0.04305324374246927
5.873938099946827,0.042950390812358394
5.884247199981473,0.04284775124635749
5.89546149992384,0.04274532411709986
5.905830599949695,0.04264310850296777
5.915947899920866,0.04254110348804461
5.9264268999686465,0.04243930816206774
5.936924899928272,0.04233772162038169
5.947378000011668,0.042236342963891976
5.957682400010526,0.04213517129901939
5.968015899998136,0.042034205737654706
5.9781040999805555,0.04193344539711401
5.988456199993379,0.041832889400094365
5.999104599934071,0.04173253687463011
6.009897099924274,0.04163238695404939
6.021407300024293,0.041532438776931385
6.03208849998191,0.04143269148706381
6.042376199970022,0.041333144233401016
6.053023600019515,0.04123379617002239
6.063773899921216,0.04113676923030088
6.073921400005929,0.04104024685817221
6.084460699930787,0.04094392515678951
6.094602099969052,0.040847803249803645
6.104908999986947,0.04075188027275005
6.116166100022383,0.04065615537080244
6.128814599942416,0.04056062769767043
6.147532899980433,0.04046529641481303
6.158102800021879,0.04037016069084626
6.168556999997236,0.04027521970108584
6.178655699943192,0.04018047262718574
6.189237699960358,0.040085918656846645
6.199346799985506,0.039991556983576954
6.209649399970658,0.03989738680649367
6.220629999996163,0.03980340733015448
6.231195400003344,0.03970961776441411
6.24149479996413,0.03961601732430005
6.252264100010507,0.03952260522990363
6.262498399941251,0.03942938070628362
6.272754399920814,0.03933634298337976
6.283149200025946,0.03924349129593461
6.293442599941045,0.03915082488342212
6.3035267000086606,0.039058342989981794
6.313854299951345,0.03896604486435761
6.323969300021417,0.038873929759840845
6.335317499935627,0.03878199693421622
6.345981299993582,0.03869024564971097
6.356409700005315,0.03859867517294632
6.366585599957034,0.03850728477489118
6.377131599932909,0.03841607373081762
6.387327699922025,0.038325041320258046
6.397639799979515,0.03823418682696384
6.40803579997737,0.038143509538865306
6.418297700001858,0.038053008748032705
6.428426199941896,0.037962683750638514
6.439668199978769,0.037872533846920464
6.4504066000226885,0.03778255834114558
6.461577799986117,0.03769275654157498
6.471991800004616,0.03760312776042948
6.482290799962357,0.037513671313855794
6.492420200025663,0.03742438652189346
6.502878600033,0.03733527270844241
6.513026600005105,0.03724632920123092
6.523362300009467,0.037157555331784414
6.533586899982765,0.03706895043539448
6.544245299999602,0.0369805138510885
6.555242400034331,0.03689224491780743
6.566254299948923,0.03680414296577487
6.5767361000180244,0.03671620734356589
6.586851099971682,0.03662843740513666
6.597196099930443,0.03654083250799313
6.607452900032513,0.03645339201318342
6.617731599952094,0.036366115285278326
6.628054599976167,0.036279001692347816
6.638283399981447,0.03619205060593645
6.648614099947736,0.03610526140103818
6.660688200034201,0.03601863345607115
6.671052300021984,0.03593216615285261
6.681400900008157,0.03584585887657388
6.691731799975969,0.035759711015775505
6.702774400007911,0.035673721962322776
6.714352899929509,0.035587891111381255
6.724807500024326,0.035502217861392654
6.736522299936041,0.035416701614050916
6.747180499951355,0.03533134177427857
6.757694900035858,0.035246137750203174
6.768809600034729,0.035161088953134204
6.779200799996033,0.03507619479754004
6.789311200031079,0.03499145470102513
6.799663399928249,0.03490686808430755
6.809851299971342,0.03482243437119665
6.82022130000405,0.03473815298857096
6.830899199936539,0.03465402336635635
6.841495099943131,0.034570044937504325
6.851778400014155,0.03448621713797072
6.8620640999870375,0.03440253940669434
6.872506899992004,0.03431901118557603
6.883656100020744,0.034235631919457846
6.893888199934736,0.03415240105610244
6.904244599980302,0.03406931804617273
6.914450099924579,0.03398638234321161
6.924944099970162,0.03390359340362198
6.935336999944411,0.033820950686647006
6.945759300026111,0.03373845365435039
6.955950999981724,0.033656101771597016
6.96642900002189,0.03357389450603371
6.976998899946921,0.03349183132807009
6.988332199980505,0.03340991171085983
6.99888650001958,0.033328135130281863
7.009161600028165,0.03324650106492185
7.020278499927372,0.03316500899453121
7.031264499993995,0.03308365839513205
7.0414776999969035,0.033002448752133595
7.051726699923165,0.03292137955470149
7.0618485999293625,0.03284045029463003
7.072255500010215,0.032759660466320444
7.0825443000067025,0.03267900956676217
7.09273429994937,0.03259849709551508
7.104087500018068,0.03251812255469203
7.114545700023882,0.032437885448941724
7.124761099927127,0.03235778528543174
7.135188299929723,0.032277821573831716
7.1468666000291705,0.032197993826296734
7.157194399973378,0.03211869607465517
7.167649499955587,0.03204019040590229
7.178142199991271,0.03196181856124355
7.188497100025415,0.031883580009386445
7.198898799950257,0.031805474231571595
7.21007379994262,0.03172750071681602
7.220340700005181,0.03164965896005682
7.230541200027801,0.03157194846126887
7.240741099929437,0.031494368724934864
7.251116700004786,0.03141691925967452
7.2614563999231905,0.03133959957796267
7.2719305999344215,0.031262409195905
7.281981899985112,0.031185347633054784
7.2923656000057235,0.031108414412260203
7.302541299955919,0.031031609059535524
7.312760500004515,0.03095493110395111
7.324000100023113,0.030878380077538577
7.3345352000324056,0.030801955515208198
7.344643499935046,0.03072565695467638
7.35525439993944,0.030649483936401538
7.365473399986513,0.030573436003526747
7.375747399986722,0.03049751270182822
7.3860196999739856,0.03042171357966859
7.3963496999349445,0.030346038187954328
7.406387900002301,0.030270486080096637
7.416906400001608,0.03019505681197522
7.42806369997561,0.030119749941904785
7.438644099980593,0.030044565030603525
7.449013900011778,0.029969501641163708
7.459531600004993,0.029894559339023883
7.469684900017455,0.029819737691942468
7.479993299930356,0.02974503626997274
7.490568200009875,0.029670454645438986
7.500944999977946,0.029595992392913554
7.511183499940671,0.029521649089194975
7.521609199931845,0.029447424313286782
7.531722099985927,0.02937331764637716
7.542962800012901,0.02929932867181923
7.553207400022075,0.029225456975111964
7.563413999974728,0.02915170214388167
7.573798600002192,0.02907806376786396
7.585658199968748,0.029004541438886287
7.599454200011678,0.02893113475085077
7.613867899985053,0.028857843299717575
7.628111699945293,0.028784666683488603
7.642532499972731,0.028711604502191544
7.656985800014809,0.028638656357864258
7.6720680999569595,0.028565821854539538
7.686423599952832,0.02849310059823006
7.700735799968243,0.02842049219691364
7.716473300009966,0.02834799626051884
7.730897499946877,0.028275612400910713
7.745225599966943,0.028203340231876824
7.760711199953221,0.028131179369113572
7.771366599947214,0.028059129430212607
7.781468899920583,0.02798719003464751
7.791817900026217,0.027915360803760666
7.802137300022878,0.027843641360750362
7.812360199983232,0.027772031330657997
7.822819399996661,0.02770053034035555
7.8332888999721035,0.027629138018533134
7.843476000009105,0.02755785399568674
7.856163899996318,0.027486677904106235
7.86751779995393,0.02741560937786332
7.877840099972673,0.02734464805279982
7.887984500033781,0.027273793566516033
7.89833210001234,0.02720304555835919
7.908507299958728,0.02713240366941214
7.918860899982974,0.02706186754248211
7.929095999919809,0.026991436822089526
7.939501199987717,0.026921111154457177
7.949717800016515,0.0268508901874992
7.960205200011842,0.026780773570810452
7.970466800034046,0.02671076095565584
7.981567999930121,0.026640851994959823
7.9920744999544695,0.026571046343296045
8.002578699961305,0.02650134365687698
8.012738200020976,0.026431743593543826
8.02435580000747,0.026362245812756355
8.034939999924973,0.026292849975582986
8.045498499996029,0.02622355574469092
8.055936399963684,0.026154362784336336
8.066267899936065,0.02608527076035474
8.076533099985681,0.026016541108135335
8.087735099950805,0.025948172352356073
8.09815630002413,0.02587990193301508
8.108259500004351,0.02581172944777522
8.119130700011738,0.02574365451755759
8.129359100013971,0.02567567677429144
8.139619000023231,0.025607795858323647
8.154530999949202,0.02554001141679134
8.170840599923395,0.02547232310252216
8.181434000027366,0.025404730573250964
8.192327399970964,0.025337233491038513
8.203071099938825,0.02526983152182509
8.213298699934967,0.025202524335078247
8.22371429996565,0.02513531160350837
8.233915099990554,0.025068193002834954
8.24425320001319,0.025001168211591297
8.254364299937151,0.024934236910959435
8.2645504999673,0.02486739878462892
8.275273200008087,0.02480065351867503
8.285677999956533,0.024734000801452664
8.295819199993275,0.02466744032350336
8.307218199945055,0.02460097177747319
8.317467899993062,0.02453459485803983
8.32779709994793,0.024468309261847437
8.338039899943396,0.024402114687448042
8.348713099956512,0.0243360108352488
8.358872200013138,0.024269997407464085
8.369308199966326,0.024204074108071766
8.379611299955286,0.024138240642773316
8.389760399935767,0.024072496718957108
8.400034399935976,0.024006842045664584
8.41082390001975,0.02394127633355897
8.421433300012723,0.02387579929489612
8.43215699994471,0.023810410643497454
8.442412499920465,0.023745110094724624
8.452775600017048,0.023679897365455727
8.462983999983408,0.02361477217406297
8.473353300010785,0.023549734240391595
8.483542299945839,0.02348478328573992
8.493829099927098,0.023419919032840526
8.504102299921215,0.02335514120584223
8.514501699944958,0.02329044953029309
8.525728699984029,0.02322584373312398
8.53613869997207,0.023161323542633155
8.54629740002565,0.0230968886884712
8.55668689997401,0.023032538901626775
8.566982400021516,0.022968273914412786
8.57729379995726,0.02290409346045318
8.587708799983375,0.022839997274670128
8.598162299953401,0.022775985093271684
8.608312199939974,0.022712056653739852
8.6201617999468,0.022648211694819002
8.633696099976078,0.022584449956504705
8.64779970003292,0.022520771180032872
8.66085360001307,0.022457175107869112
8.671364099951461,0.02239366148369855
8.681971299927682,0.022330230052415762
8.692215899936855,0.022266880560115106
8.702485700021498,0.02220361275408115
8.714950899942778,0.022140426382779466
8.725270199938677,0.022077321195847533
8.735323400003836,0.022014296944085906
8.746942800004035,0.02195135337944955
8.757315299939364,0.021888490316802258
8.767740299925208,0.021825707600896697
8.779432500014082,0.021763004982956063
8.789847699925303,0.021700382215388114
8.800271500018425,0.021637839051990456
8.810376800014637,0.021575375247875925
8.820733099943027,0.02151299055942785
8.830921099986881,0.021450684744265997
8.841146299964748,0.021388457561218505
8.852391900029033,0.021326308770298192
8.862775799934752,0.02126423813268203
8.872919699992053,0.02120224541069321
8.88319009996485,0.02114033036778518
8.893323899945244,0.021078492768527267
8.903617299976759,0.02101673237859158
8.914051200030372,0.02095504896474097
8.924365799990483,0.020893442294817884
8.934490800020285,0.020831912137733843
8.944819599972107,0.020770458263459714
8.955117200035602,0.020709080443016323
8.966213300009258,0.02064777844846561
8.976441400009207,0.02058655205290217
8.986777300015092,0.020525401030445117
8.996973400004208,0.02046432515623024
9.007250700029545,0.02040332420640252
9.017504999996163,0.020342397958108757
9.028664399986155,0.02028154618949051
9.038781199953519,0.020220768679677203
9.049351199995726,0.02016006520877939
9.05987500003539,0.020099435557882284
9.071022899937816,0.02003887950903928
9.081284699961543,0.019978396845265776
9.091649999958463,0.01991798735053305
9.101910099969245,0.019857650809762296
9.112168699968606,0.0197973870088187
9.122262299992144,0.019737195734505743
9.132591999950819,0.01967707677455955
9.142974099959247,0.019617029917643306
9.153915699920617,0.019557054953341837
9.16434479993768,0.019497151672156224
9.175128199975006,0.019437319865498563
9.186214699991979,0.019377559325686737
9.196633699932136,0.01931786984593932
9.206888600019738,0.01925825122037054
9.217156699975021,0.01919870324398535
9.22729009995237,0.01913922571267448
9.237712699919939,0.019079818423209695
9.247922800015658,0.019020481173239002
9.258119000005536,0.01896121376128194
9.268237599986605,0.01890201598672507
9.278540699975565,0.01884288764981729
9.2894096999662,0.01878382855166542
9.299902500002645,0.018724838494229765
9.31005740002729,0.0186659172803197
9.320507899974473,0.018607064713589364
9.330688099958934,0.018548280598533428
9.341002899920568,0.018489564740482852
9.35169969999697,0.01843091694560071
9.362156999995932,0.018372337020878163
9.372304699965753,0.018313824774130308
9.382789899944328,0.018255380013992267
9.393076799926348,0.018197002549915145
9.404325200011954,0.018138692192162194
9.414856099989265,0.01808044875180496
9.425223600002937,0.018022272040719434
9.435377600020729,0.017964161871582313
9.44644780003,0.017906118057867248
9.456748199998401,0.017848140413841265
9.46712349995505,0.01779022875456107
9.477284700027667,0.017732382895869477
9.487635800032876,0.017674602654391875
9.497819799929857,0.017616887847532747
9.509029099950567,0.017559238293472234
9.519323499989696,0.01750165381116269
9.52978370001074,0.017444134220325376
9.539982400019653,0.017386679341447064
9.550333500024863,0.01732928899577681
9.560582499951124,0.017271963005322716
9.571129499934614,0.01721470119284869
9.581416300032288,0.017157503381871348
9.591600099927746,0.017100369396656857
9.601792400004342,0.01704329906221784
9.61233579996042,0.016986292204310416
9.623140699928626,0.01692934864943109
9.633550000027753,0.016872468224813933
9.643790500005707,0.01681565075842753
9.654071199940518,0.016758896078972196
9.665564100025222,0.01670220401587707
9.676072799949907,0.016645574399297366
9.686159399920143,0.016589007060111603
9.696738400030881,0.016532501829918823
9.707598899956793,0.016476058541036002
9.719329499988817,0.01641967702649531
9.730521099991165,0.016363357120041565
9.740769100026228,0.01630709865612965
9.750996200018562,0.01625090146992195
9.76103489997331,0.016194765397285902
9.771384799969383,0.01613869027479152
9.781473999959417,0.01608267593970899
9.793442099937238,0.016026722230006243
9.803756100009196,0.015970828984346718
9.813894800026901,0.01591499604208696
9.823992099962197,0.01585922324327437
9.835241199936718,0.015803510428645074
9.845588200027123,0.015747857439621635
9.855838799965568,0.01569226411831095
9.866153399925679,0.01563673030750214
9.876310599967837,0.01558125585066447
9.886506999959238,0.015525840591945346
9.896985100000165,0.015470484376168324
9.907031400012784,0.01541518704883111
9.917475000023842,0.015359948456103712
9.927661999943666,0.015304768444826556
9.937993000028655,0.015249646862508643
9.949273700010963,0.015194583557325751
9.959677399951033,0.015139578378118728
9.969792900024913,0.015084631174391745
9.980339800007641,0.015029741796310649
9.990471699973568,0.014974910094701347
10.000784300034866,0.01492013592104821
10.011258299928159,0.014865419127492526
10.023740499978885,0.014810759566831021
10.03729150001891,0.014756157092514419
10.050624900031835,0.014701611558645992
10.06188159994781,0.01464712281998024
10.072530500008725,0.014592690731921536
10.08273379993625,0.014538315150522828
10.093023599940352,0.014483995932484478
10.103290600003675,0.014429732935152997
10.113602999947034,0.014375526016519985
10.123841800028458,0.01432137503522095
10.134122199960984,0.014267279850534357
10.144413299974985,0.01421324032238053
10.155667699989863,0.01415925631132077
10.166188500006683,0.014105327678556432
10.186440499965101,0.014051454285928069
10.198490699985996,0.013997635995914668
10.20893989992328,0.013943872671632825
10.2193998999428,0.013890164176836108
10.229860899969935,0.013836510375914365
10.240957699948922,0.013782911133893216
10.251800399972126,0.013729366316433384
10.26197009999305,0.013675875789830321
10.272335599991493,0.013622439421013707
10.284149599960074,0.013569057077547126
10.294713099952787,0.013515728627627724
10.3052778999554,0.013462453940085937
10.315412599942647,0.013409232884385313
10.325617099995725,0.01335606533062238
10.33618620003108,0.013302951149526539
10.346332399989478,0.01324989021246007
10.356927699991502,0.01319688239141818
10.367232499993406,0.013143927559029083
10.377455599955283,0.013091025588554225
10.388901800033636,0.013038176353888467
10.4001887999475,0.012985379729560462
10.410432199947536,0.012932635590732969
10.420794399920851,0.012879943813203353
10.43136589997448,0.012827304273404094
10.441981000010855,0.012774716848403355
10.452414399944246,0.012722181415905691
10.462715600035153,0.012669697854252746
10.473001800011843,0.012617266042424134
10.483277400024235,0.012564885860038266
10.494412699947134,0.012512557187353456
10.505074799992144,0.012460279905268823
10.515562699991278,0.01240805389532556
10.525828499929048,0.012355879039708124
10.536146100028418,0.012303755221245575
10.546419300022535,0.012251682323412958
10.556888499995694,0.012199660230332863
10.567096299957484,0.012147688826776967
10.577513900003396,0.012095767998167728
10.588200600002892,0.01204389763058022
10.598478500032797,0.011992077610743987
10.6096344999969,0.011940307826045077
10.620022699935362,0.011888588164528069
10.63006899994798,0.01183691851489838
10.640368900028989,0.011785298766524467
10.650606999988668,0.011733728809440375
10.66089199995622,0.01168220853434817
10.67347359994892,0.011630737832620672
10.683815800002776,0.01157931659630423
10.694011899991892,0.011527944718121585
10.705422300030477,0.011476622091474984
10.718358199927025,0.01142534861044927
10.728710699942894,0.011374124169815186
10.73884150001686,0.011322948665032877
10.749073699931614,0.011271821992255394
10.75929910002742,0.011220744048332445
10.769341600011103,0.011169714730814252
10.779859600006603,0.011118733937955604
10.789989899960347,0.011067801568719981
10.800392600009218,0.011016917522783923
10.812254099990241,0.010966081700541532
10.822889699949883,0.010915294003109104
10.833641599980183,0.010864554332330047
10.8439403999364,0.010814461647464035
10.854137999936938,0.010765411717653101
10.86423389997799,0.010716404327640738
10.874573900015093,0.010667439293142365
10.884739800007083,0.010618516449746008
10.894799700006843,0.010569635644497654
10.905305500025861,0.010520796732015997
10.915630899951793,0.010471999572354545
10.92604749999009,0.010423244029699243
10.937413799925707,0.010374529971521506
10.947610500035807,0.010325857268000697
10.957627299940214,0.010277225791615283
10.967928000027314,0.010228635416843386
10.978209899971262,0.010180086019936979
10.988416499923915,0.010131577478746892
10.99870340002235,0.010083109672583647
11.009658599970862,0.010034682482104583
11.020204299944453,0.009986295789220223
11.030610500019975,0.009937949477015389
11.041773000033572,0.009889643429681755
11.052164299995638,0.009841377532459245
11.06240259995684,0.009793151671584814
11.073118699947372,0.009744965734246968
11.083518899977207,0.009696819608545255
11.093835299951024,0.009648713183453759
11.104095699964091,0.00960064634878814
11.114417299977504,0.009552618995175562
11.124865800025873,0.009504631014027255
11.135026299976744,0.009456682297513319
11.145417999941856,0.00940877273853942
11.156845599994995,0.009360902230725355
11.167411400005221,0.009313070668385026
11.177656300016679,0.009265277946507887
11.18834779993631,0.00921752396074162
11.198759299935773,0.009169808607375906
11.209138399921358,0.009122131783327212
11.219641599920578,0.009074493386124512
11.230253199930303,0.009026893313895838
11.246436899993569,0.008979331465355563
11.260828400030732,0.008931807739792432
11.27578409994021,0.008884322037058174
11.289357999921776,0.008836874257556781
11.302635699976236,0.00878946430223424
11.314325199928135,0.008742092072568812
11.326488599996082,0.008694757470561795
11.337909299996682,0.008647460398728638
11.350072199944407,0.008600200760090557
11.362477499991655,0.008552978458166417
11.37716409994755,0.008505793396965023
11.391345400013961,0.008458645480977725
11.404634399921633,0.008411534615171285
11.417569599929266,0.008364460704981105
11.429907299927436,0.008317423656304586
11.442174099967815,0.00827042337549489
11.454252599971369,0.008223459769354763
11.466629600035958,0.008176532745130763
11.481421799981035,0.00812964221050752
11.498248699936084,0.008082788073602317
11.51282549998723,0.008035970242959736
11.526340599986725,0.007989188627546598
11.540139299933799,0.00794244313674701
11.554551300010644,0.007895733680357482
11.568503699963912,0.007849060168582386
11.582695199991576,0.007802422512029351
11.596676399931312,0.0077558206217048994
11.609790200018324,0.007709254409010202
11.623683299985714,0.0076627237857369085
11.637632300029509,0.007616228664063157
11.651602800004184,0.007569768956549609
11.66509759996552,0.007523344576135654
11.680504699936137,0.0074769554361356835
11.694268099963665,0.007430601450235453
11.70848010003101,0.00738428253248858
11.724762600031681,0.007337998597313036
11.738950200029649,0.007291749559487844
11.753995499922894,0.007245535334149717
11.768051199964248,0.007199355836789917
11.781726500019431,0.007153210983251052
11.795513599994592,0.007107100689724031
11.80973650002852,0.007061024872745072
11.824184300028719,0.007014983449192726
11.839041600003839,0.006968976336285043
11.852985100005753,0.0069230034515767045
11.866577500011772,0.006877064712956296
11.880334499990568,0.006831160038643579
11.894004700006917,0.006785289347186874
11.908088900032453,0.006739452557460422
11.922857300029136,0.006693649588661853
11.936887199990451,0.006647880360309673
11.950402499991469,0.006602144792240828
11.964864299981855,0.0065564428046082325
11.978579599992372,0.006510774317878507
11.993080599932,0.006465139252829564
12.007120299967937,0.006419537530548347
12.021972300019115,0.006373969072428584
12.036463500000536,0.006328433800168606
12.050606100005098,0.006282931635769145
12.06477019994054,0.0062374625015312124
12.078646500012837,0.006192026320053985
12.093015799997374,0.006146623014232762
12.106673799920827,0.006101252507256956
12.121108699939214,0.006055914722607997
12.134525500005111,0.006010609584057476
12.149318399955519,0.005965337015665134
12.165130499983206,0.0059200969417769755
12.178521299967542,0.005874889287023376
12.194583200034685,0.005829713976317255
12.213923000032082,0.00578457093485222
12.227835000026971,0.005739460088100764
12.242319699958898,0.0056943813618125175
12.255743799963966,0.005649334682012475
12.269817900029011,0.005604319974999276
12.283999299979769,0.005559337167343518
12.297714299988002,0.005514386185886038
12.311540100025013,0.005469466957736291
12.325686099939048,0.005424579410270715
12.339507499942556,0.00537972347113108
12.353499999968335,0.005334899068222949
12.368028299999423,0.005290106129714067
12.381863699993119,0.005245344584032799
12.39599939994514,0.005200614359866653
12.409210899961181,0.005155915386160721
12.42309459997341,0.005111247592116158
12.43711960001383,0.005066610907188785
12.451098199933767,0.0050220052610875495
12.469986799987964,0.004977430583773127
12.484565999940969,0.0049328868054564915
12.498511399957351,0.0048883738565974905
12.512138699996285,0.004843891667903456
12.525717600015923,0.004799440170327843
12.540075200027786,0.00475501929506885
12.553805699921213,0.004710628973568077
12.568029499961995,0.004666269137509199
12.581884799990803,0.004621939718816642
12.596445699920878,0.004577640649654283
12.610328699927777,0.004533371862424162
12.624245399958454,0.0044891332897652
12.638154499931261,0.004444924864551959
12.652031800011173,0.0044007465198933615
12.6653881999664,0.004356598189131478
12.680461399955675,0.004312479805840272
12.694496199954301,0.0042683913038244385
12.708447400014848,0.004224332617118171
12.72344349999912,0.004180303679983976
12.739872099948116,0.004136304426911503
12.753728999989107,0.004092334792616393
12.767677100026049,0.004048394712039102
12.78204249998089,0.004004484120343771
12.796506999991834,0.003960602952917096
12.81304789998103,0.003916751145367194
12.827572399983183,0.003872928633522528
12.842089699930511,0.0038291353534307716
12.857680900022388,0.0037853712413577455
12.87042269995436,0.0037416362337863033
12.886881500016898,0.0036979302674153094
12.90144009992946,0.0036542532791585267
12.915403099963441,0.0036106052061436063
12.929101999965496,0.0035669859857110193
12.943227499956265,0.003523395555413072
12.95777530001942,0.0034798338530127987
12.971424699993804,0.0034363008164830303
12.98534130002372,0.0033927963840053458
12.999445799971,0.0033493204939690512
13.013210600009188,0.0033058730849702695
13.028203399968334,0.00326245409581087
13.042097199941054,0.0032190634654975414
13.056004700018093,0.0031757011332408584
13.069510099943727,0.0031323670384542555
13.082579399924725,0.0030890611207530882
13.09718729997985,0.0030457833199537725
13.110832499922253,0.0030025335760727498
13.124855699948967,0.002959311829325614
13.138618699973449,0.0029161180201261695
13.153427499928512,0.002872952089085533
13.167333899997175,0.002829813977011217
13.181012299959548,0.0027867036249062446
13.194833899964578,0.002743620973968274
13.209120800020173,0.0027005659655886666
13.223003200022504,0.0026575385413516433
13.23703249997925,0.0026145386430333917
13.250653699971735,0.002571566212601217
13.264593999949284,0.002528621192212709
13.278263099957258,0.0024857035242148045
13.29066729999613,0.0024428131511430415
13.304679099936038,0.00239995001572066
13.318380099954084,0.002357114060857783
13.332023599999957,0.0023143052296505867
13.346081799943931,0.0022715234653804886
13.35941889998503,0.002228768711513333
13.373059100005776,0.0021860409116985394
13.386750199948438,0.0021433400097683724
13.400704400031827,0.0021006659497370653
13.413960499921814,0.0020580186758000826
13.427471000002697,0.0020153981323332974
13.440735299955122,0.0019728042638922244
13.454563500010408,0.001930237015211234
13.470436699921265,0.0018876963312028058
13.482964499969967,0.001845182156956738
13.49535460001789,0.0018026944377393644
13.508204599958844,0.001760233118992851
13.5219642999582,0.0017177981463344291
13.536067500011995,0.0016753894655555884
13.551869999966584,0.001633007022621427
13.566020200029016,0.0015906507636698495
13.57984379993286,0.0015483206350108668
13.593893799930811,0.0015060165831258371
13.607984100002795,0.0014637385546667832
13.621906299958937,0.001421486496455662
13.635825200006366,0.0013792603554836204
13.649867599946447,0.0013370600789103123
13.663931999937631,0.0012948856140632163
13.679069599951617,0.0012527369084368856
13.694724899949506,0.00121061390969229
13.711087199975736,0.0011685165656560974
13.728095600032248,0.001126444824320017
13.742422799929045,0.0010843986338400786
13.756214699940756,0.0010423779425360086
13.757891000015661,0.0010371271464662292
13.759559400030412,0.0010318767479154667
13.761230499949306,0.0010266267467833148
13.763057900010608,0.0010213771429694188
13.764851999934763,0.0010161279363734507
13.766540399985388,0.0010108791268951308
13.768389499979094,0.001005630714434217
13.770245200023055,0.0010003826988905023
13.772103299968876,0.0009951350801638205
13.773811099934392,0.0009898878581540507
13.775498199975118,0.0009846410327611068
13.77725439995993,0.0009793946038849438
13.77902679995168,0.0009741485714255555
13.78072069992777,0.0009689029352829708
13.782358099939302,0.0009636576953572687
13.784404499921948,0.0009584128515485566
13.786183699965477,0.000953168403756982
13.787884499994107,0.0009479243518827413
13.789611199987121,0.0009426806958260636
13.791405000025406,0.0009374374354872162
13.793130400008522,0.0009321945707665041
13.794825999997556,0.0009269521015642762
13.79649119998794,0.0009217100277809174
13.798428799957037,0.0009164683493168584
13.800233699963428,0.000911227066072556
13.801926899934188,0.0009059861779485257
13.803637799923308,0.0009007456848453006
13.805404299986549,0.0008955055866634643
13.807136800023727,0.0008902658833036399
13.808905999991111,0.0008850265746664874
13.810611599939875,0.0008797876606527099
13.812368499930017,0.0008745491411630423
13.814093300024979,0.0008693110160982589
13.81583670002874,0.0008640732853591805
13.817541099968366,0.000858835948846658
13.819299999973737,0.0008535990064615898
13.821009899955243,0.0008483624581049088
13.822685200022534,0.0008431263036775858
13.824403899954632,0.0008378905430806307
13.826205899938941,0.0008326551762150984
13.827884000027552,0.0008274202029820691
13.829599799937569,0.0008221856232826772
13.831429300014861,0.0008169514370180852
13.833218400017358,0.0008117176440895019
13.834902500035241,0.0008064842443981664
13.83665369998198,0.0008012512378453653
13.83828399993945,0.0007960186243324196
13.840130100026727,0.0007907864037606834
13.841756299952976,0.0007855545760315646
13.843449499923736,0.000780323141046498
13.845242699957453,0.0007750920987069557
13.847128599998541,0.0007698614489144548
13.848898499971256,0.0007646311915705484
13.850527300033718,0.000759401326576829
13.852207700023428,0.0007541718538349231
13.85404310002923,0.0007489427732465025
13.85577819996979,0.0007437140847132758
13.85750869999174,0.0007384857881369903
13.859124399954453,0.0007332578834194257
13.860899399966002,0.0007280303704624057
13.862865799921565,0.0007228032491677947
13.864799299975857,0.0007175765194374935
13.866676399949938,0.0007123501811734339
13.868463199934922,0.0007071242342775977
13.870050800032914,0.0007018986786520014
13.8716539000161,0.0006966735141986904
13.873233199934475,0.0006914487408197676
13.874975899932906,0.0006862243584173552
13.876889399951324,0.0006810003668936246
13.878659299924038,0.0006757767661507829
13.880418199929409,0.0006705535560910667
13.882293500006199,0.0006653307366167715
13.883875999948941,0.0006601083076302129
13.885407599969767,0.0006548862690337484
13.887032099999487,0.0006496646207297781
13.88886609999463,0.0006444433626207356
13.890607199980877,0.0006392224946090994
13.892446200014092,0.0006340020165973797
13.894217499997467,0.000628781928488125
13.89605879993178,0.0006235622301839236
13.897728399955668,0.0006183429215874015
13.899359699920751,0.0006131240026012259
13.90107010002248,0.0006079054731280985
13.902789999963716,0.0006026873330707583
13.904493700014427,0.000597469582331982
13.906198899960145,0.0005922522208145921
13.907951400033198,0.0005870352484214332
13.909813200007193,0.0005818186650554068
13.911507299984805,0.0005766024706194389
13.913218999980018,0.0005713866650164979
13.914890900021419,0.0005661712481495878
13.916535099968314,0.0005609562199217574
13.918087000027299,0.0005557415802360821
13.919645800022408,0.0005505273289956887
13.921200499986298,0.0005453134661037255
13.9227517999243,0.0005400999914633983
13.924359099939466,0.0005348869049779319
13.925846099969931,0.0005296742065505969
13.92728669999633,0.0005244618960847082
13.928884099936113,0.0005192499734836048
13.930677399970591,0.0005140384386506693
13.932463299948722,0.0005088272914893291
13.934174799942411,0.0005036165319030416
13.93587339995429,0.0004984061597953029
13.93770519993268,0.0004931961750696412
13.939486299990676,0.0004879865776296312
13.941197299980558,0.00048277736737888555
13.942939699976705,0.0004775685442210543
13.944708099937998,0.0004723601080598134
13.946419299929403,0.00046715205879888826
13.948102799942717,0.0004619443963420379
13.949753199936822,0.00045673712059306074
13.951450599939562,0.0004515302314557863
13.953179399948567,0.00044632372883409083
13.954987699980848,0.0004411176126318829
13.95663239993155,0.00043591188275311
13.95847930002492,0.0004307065391017534
13.960192900034599,0.0004255015815818387
13.961823099991307,0.00042029701009741637
13.963495300034992,0.0004150928245525911
13.965382099966519,0.00040988902485149123
13.967102200025693,0.0004046856108982897
13.968891600030474,0.0003994825825971967
13.970639299950562,0.0003942799398524499
13.972469999920577,0.00038907768256833436
13.974106899928302,0.00038387581064917175
13.975856199976988,0.0003786743239993173
13.977417099988088,0.0003734732225231676
13.979306599940173,0.0003682725061251547
13.981000700034201,0.0003630721747097379
13.98266869992949,0.0003578722281814286
13.984394300030544,0.0003526726664447705
13.986412800033577,0.0003474734894043392
13.988632699940354,0.00034227469696475365
13.990803999942727,0.00033707628903066345
13.992987100034952,0.00033187826550676135
13.994884599931538,0.0003266806262977784
13.996709099970758,0.0003214833713084808
13.99858040001709,0.00031628650044366414
14.000572899938561,0.00031109001360816655
14.002765499986708,0.00030589391070686496
14.004789000027813,0.00030069819164467497
14.006751199951395,0.0002955028563265442
14.008700600010343,0.0002903079046574572
14.010589299956337,0.000285113336542437
14.012505099992268,0.00027991915188654474
14.014668999938294,0.0002747253505948774
14.01652159995865,0.00026953193257256604
14.018641300033778,0.00026433889772478365
14.02079490001779,0.0002591462459567342
14.022541699931026,0.0002539539771736646
14.02424699999392,0.0002487620912808536
14.025947700021788,0.0002435705881836156
14.027963500004262,0.00023837946778731216
14.02979930001311,0.00023318872999732748
14.03150459995959,0.00022799837471909335
14.033173299976625,0.00022280840185806707
14.03489869995974,0.00021761881131975182
14.036618000012822,0.00021242960300969286
14.038310899981298,0.00020724077683345163
14.040058800019324,0.00020205233269664292
14.041950299986638,0.00019686427050491883
14.0438232999295,0.0001916765901639542
14.045501700020395,0.00018648929157947183
14.047192599973641,0.00018130237465722847
14.049032100010663,0.00017611583930302022
14.05077730002813,0.00017092968542267378
14.052496299962513,0.0001657439129220545
14.054236299940385,0.00016055852170706057
14.056088899960741,0.00015537351168364052
14.057800599955954,0.00015018888275776366
14.059611500008032,0.00014500463483543892
14.06129250000231,0.0001398207678227152
14.063387500005774,0.0001346372816256754
14.065345300012268,0.00012945417615044296
14.06706289993599,0.00012427145130317554
14.068817700026557,0.00011908910699006375
14.070911000017077,0.00011390714311733445
14.072675799950957,0.00010872555959125705
14.074508699937724,0.00010354435631813438
14.076268899952993,9.836353320429984e-05
14.078159800032154,9.318309015612895e-05
14.079797299928032,8.800302708002891e-05
14.081496299942955,8.282334388245069e-05
14.083276299992576,7.764404046987758e-05
14.085336799966171,7.246511674882555e-05
14.087095799972303,6.728657262584773e-05
14.08884580002632,6.21084080075353e-05
14.091053299955092,5.693062280051573e-05
14.092923199990764,5.1753216911453165e-05
14.094531300012022,4.657619024704749e-05
14.09610339999199,4.139954271403033e-05
14.098275099997409,3.6223274219176455e-05
14.099992000032216,3.104738466928915e-05
14.101737699937075,2.5871873971210998e-05
14.103655199985951,2.069674203182684e-05
14.105756300035864,1.5521988758043048e-05
14.107662199996412,1.0347614056815591e-05
14.109404499991797,5.173617835125541e-06
14.111591699998826,0.0


==> l1PBBS_cons_dist.csv <==
x,y
0.00000001,0.5
0.0009479000000283122, 0.000001


==> l1PBBS_sol_dist.csv <==
x, y
0.00000001, 0.5827252668680405
0.0009823000291362405, 0.000001


==> l1PBBSvsFISTA_PP.csv <==
tau,PBBS,FISTA
1.00000000,1.00000000,0.00000000
18.78564074,1.00000000,0.12500000
27.05133912,1.00000000,0.25000000
41.32383260,1.00000000,0.37500000
132.51046073,1.00000000,0.50000000
169.73966896,1.00000000,0.62500000
264.98739554,1.00000000,0.75000000
464.46156769,1.00000000,0.87500000
1158.20680546,1.00000000,1.00000000


==> l1PBBSvsSR3_PP.csv <==
tau,PBBS,SR3
1.00000000,1.00000000,0.00000000
1.20011390,1.00000000,0.12500000
4.37615487,1.00000000,0.25000000
6.75670213,1.00000000,0.37500000
13.18196765,1.00000000,0.50000000
19.07869685,1.00000000,0.62500000
28.87982139,1.00000000,0.75000000
39.38150135,1.00000000,0.87500000
49.39289701,1.00000000,1.00000000


==> l1SR3_cons_dist.csv <==
x,y
0.00000001,0.4085333111636134
0.0018452000804245472,0.048394274736186405
0.0035408000694587827,0.02511511940398191
0.005192800075747073,0.013657203565447435
0.0070668000262230635,0.007497988442154537
0.008544899988919497,0.004142711670416359
0.009967699996195734,0.0023117685352867976
0.011425100034102798,0.001309717490889122
0.01300430006813258,0.0007582603247901364
0.014548700070008636,0.0004516496421088398
0.016226900042966008,0.00027814113739130095
0.01780320005491376,0.00017727779794657493
0.01944010006263852,0.0001165498238228772
0.021156699978746474,7.854801012987278e-05
0.022771300049498677,5.389611146803822e-05
0.02415780001319945,3.743104929288961e-05
0.025802800082601607,2.6198217358073244e-05
0.027570400037802756,1.8424631019465835e-05
0.02908090001437813,1.299554696290503e-05
0.030984300072304904,9.182310186617288e-06
0.03284910006914288,6.494761018346631e-06
0.03472790005616844,4.596672876498996e-06
0.03647180006373674,3.2544925967615006e-06
0.038298900006338954,2.304714131632424e-06
0.04017110005952418,1.6323239696160988e-06
0.042816100060008466,1.1561878300153696e-06
0.04499209998175502,8.189733081250069e-07


==> l1SR3_sol_dist.csv <==
x,y
0.00000001,0.5704176090011801
0.0021011000499129295,0.05591570642455977
0.004387199995107949,0.030538098904157256
0.0063584999879822135,0.016980696977568613
0.00788080005440861,0.009569462093559035
0.009561600047163665,0.00549938358724984
0.011354299960657954,0.0032450258609505287
0.013415300054475665,0.001977386579295456
0.014948399970307946,0.001247282659229034
0.01657640002667904,0.0008126988506529699
0.018381600035354495,0.0005439535513733489
0.020472200005315244,0.0003714331400906936
0.022554800030775368,0.0002571373585431647
0.02515790006145835,0.00017960603780005523
0.027464200044050813,0.00012615242519740648
0.029628699994646013,8.890873816754342e-05
0.03195360000245273,6.278785945969007e-05
0.0342355000320822,4.439417685982881e-05
0.03614250000100583,3.141041954369789e-05
0.037821399979293346,2.2232184407053663e-05
0.03967480000574142,1.5738513208246263e-05
0.041225000051781535,1.1141859302457053e-05
0.042537500034086406,7.887065046036632e-06
0.04377850005403161,5.58200549847707e-06
0.04561979998834431,3.949381807061826e-06
0.04783100006170571,2.792958675244031e-06
0.049517599982209504,1.9738090877370246e-06
0.05112560000270605,1.3935539850056393e-06


==> l1mse.csv <==
dataset,PBBS,SR3,FISTA
1,0.06972,0.0709,0.0708
2,0.7135,0.7129,0.7129
3,0.4775,0.4768,0.4769
4,0.4444,0.4446,0.4455
5,0.1078,0.1089,0.1091
6,0.4507,0.4509,0.4509
7,0.6127,0.6129,0.6129
8,0.5731,0.5693,0.5693

